Telescope: Telemetry at Terabyte Scale

Data-hungry applications that require terabytes of memory have become widespread in recent years. To meet the memory needs of these applications, data centers are embracing tiered memory architectures with near and far memory tiers. Precise, efficient, and timely identification of hot and cold data and their placement in appropriate tiers is critical for performance in such systems. Unfortunately, the existing state-of-the-art telemetry techniques for hot and cold data detection are ineffective at the terabyte scale. We propose Telescope, a novel technique that profiles different levels of the application's page table tree for fast and efficient identification of hot and cold data. Telescope is based on the observation that, for a memory- and TLB-intensive workload, higher levels of a page table tree are also frequently accessed during a hardware page table walk. Hence, the hotness of the higher levels of the page table tree essentially captures the hotness of its subtrees or address space sub-regions at a coarser granularity. We exploit this insight to quickly converge on even a few megabytes of hot data and efficiently identify several gigabytes of cold data in terabyte-scale applications. Importantly, such a technique can seamlessly scale to petabyte-scale applications. Telescope's telemetry achieves 90%+ precision and recall at just 0.009% single CPU utilization for microbenchmarks with a 5 TB memory footprint. Memory tiering based on Telescope results in 5.6% to 34% throughput improvement for real-world benchmarks with a 1-2 TB memory footprint compared to other state-of-the-art telemetry techniques.

==> acc_cov.damon_agg.csv <==
200,0.01951846302348977,1.0
399,0.01951846302348977,1.0
600,0.01951846302348977,1.0
800,0.01951846302348977,1.0
1000,0.03253077138286368,1.0
1200,0.029573428696690433,1.0
1400,0.025081550871940868,1.0
1600,0.025081550871940868,1.0
1800,0.025081550871940868,1.0
2000,0.025847212858572673,0.9274742126464843
2200,0.020120061916667445,0.9274742126464843
2401,0.020120061916667445,0.9274742126464843
2600,0.019153132061395,1.0
2800,1.0,0.921939468383789
3000,1.0,0.921939468383789
3200,1.0,0.921939468383789
3400,0.03991770640599679,0.9944652557373047
3600,1.0,0.921939468383789
3800,0.04943973455451003,0.9944652557373047
4000,0.04943973455451003,0.9944652557373047
4201,0.04943973455451003,0.9944652557373047
4401,0.051401558657966986,0.9944652557373047
4602,1.0,0.921939468383789
4803,1.0,0.921939468383789
5003,1.0,0.921939468383789
5203,1.0,0.921939468383789
5404,1.0,0.921939468383789
5604,0.05189578612382224,0.9944652557373047
5804,0.05189578612382224,0.9944652557373047
6004,0.05189578612382224,0.9944652557373047
6204,0.06053987110030586,0.9944652557373047
6404,0.066849643454003,0.9944652557373047
6604,0.07227316886977214,0.9944652557373047
6804,1.0,0.921939468383789
7004,1.0,0.921939468383789
7205,1.0,0.921939468383789
7404,0.07435434081121449,0.9944652557373047
7605,0.07435434081121449,0.9944652557373047
7806,0.07435434081121449,0.9944652557373047
8006,1.0,0.921939468383789
8206,1.0,0.921939468383789
8406,0.07435434081121449,0.9944652557373047
8606,0.07435434081121449,0.9944652557373047
8806,0.07435434081121449,0.9944652557373047
9006,0.08370674314675045,0.9944652557373047
9207,1.0,0.921939468383789
9406,1.0,0.921939468383789
9606,1.0,0.921939468383789
9806,0.09753444577923386,0.9944652557373047
10007,0.10218155355819149,0.9944652557373047
10207,1.0,0.921939468383789
10407,0.1060206434610739,0.9944652557373047
10607,0.1060206434610739,0.9944652557373047
10807,1.0,0.921939468383789
11007,1.0,0.921939468383789
11207,0.12260359937388207,0.9944652557373047
11407,0.12260359937388207,0.9944652557373047
11607,0.12260359937388207,0.9944652557373047
11808,0.12260359937388207,0.9944652557373047
12007,0.12260359937388207,0.9944652557373047
12207,0.12260359937388207,0.9944652557373047
12407,0.12260359937388207,0.9944652557373047
12607,0.12260359937388207,0.9944652557373047
12807,0.12260359937388207,0.9944652557373047
13007,0.12260359937388207,0.9944652557373047
13207,0.12260359937388207,0.9944652557373047
13408,1.0,0.921939468383789
13608,1.0,0.921939468383789
13808,0.12260359937388207,0.9944652557373047
14008,0.1271100981040932,0.9944652557373047
14209,0.14799958534039784,0.9944652557373047
14410,0.14799958534039784,0.9944652557373047
14609,0.1700009449094325,0.9944652557373047
14809,0.7029403746795632,0.9944652557373047
15009,0.7555776409180902,0.9944652557373047
15209,0.8584260849893953,0.9944652557373047
15409,0.8763185043230504,0.9944652557373047
15610,0.987461520367359,0.9944652557373047
15809,0.987461520367359,0.9944652557373047
16009,0.987461520367359,0.9944652557373047
16209,0.9934219777280101,0.9944652557373047
16410,0.9962282191118087,0.9944652557373047
16610,0.9984844236903306,0.9944652557373047
16811,0.9984844236903306,0.9944652557373047
17010,0.9998159093445568,0.9944652557373047
17210,0.9998159093445568,0.9944652557373047
17411,0.9998159093445568,0.9944652557373047
17611,0.9998159093445568,0.9944652557373047
17811,0.9998381500318523,0.9944652557373047
18011,1.0,0.99444580078125
18211,1.0,0.99444580078125
18411,1.0,0.99444580078125
18611,1.0,0.99444580078125
18812,1.0,0.99444580078125
19011,1.0,0.99444580078125
19211,1.0,0.99444580078125
19411,1.0,0.99444580078125
19611,1.0,0.99444580078125
19812,1.0,0.99444580078125
20013,1.0,0.99444580078125
20212,1.0,0.99444580078125
20412,1.0,0.99444580078125
20612,1.0,0.99444580078125
20812,1.0,0.99444580078125
21013,1.0,0.99444580078125
21213,1.0,0.99444580078125
21413,1.0,0.99444580078125
21612,1.0,0.99444580078125
21812,1.0,0.99444580078125
22012,1.0,0.99444580078125
22212,1.0,0.99444580078125
22413,1.0,0.99444580078125
22612,1.0,0.99444580078125
22812,1.0,0.99444580078125
23012,1.0,0.99444580078125
23212,1.0,0.99444580078125
23413,1.0,0.99444580078125
23614,1.0,0.99444580078125
23813,1.0,0.99444580078125
24013,1.0,0.99444580078125
24214,1.0,0.99444580078125
24413,1.0,0.99444580078125
24613,1.0,0.99444580078125
24814,1.0,0.99444580078125
25013,1.0,0.99444580078125
25213,1.0,0.99444580078125
25414,1.0,0.99444580078125
25615,1.0,0.99444580078125
25814,1.0,0.99444580078125
26014,1.0,0.99444580078125
26215,1.0,0.99444580078125
26414,1.0,0.99444580078125
26614,1.0,0.99444580078125
26814,1.0,0.99444580078125
27014,1.0,0.99444580078125
27214,1.0,0.99444580078125
27414,1.0,0.99444580078125
27614,1.0,0.99444580078125
27814,1.0,0.99444580078125
28014,1.0,0.99444580078125
28215,1.0,0.99444580078125
28414,1.0,0.99444580078125
28614,1.0,0.99444580078125
28815,1.0,0.99444580078125
29014,1.0,0.99444580078125
29214,1.0,0.99444580078125
29414,1.0,0.99444580078125
29615,1.0,0.99444580078125
29814,1.0,0.99444580078125
30014,1.0,0.99444580078125
30215,1.0,0.99444580078125
30415,1.0,0.99444580078125
30615,1.0,0.99444580078125
30815,1.0,0.99444580078125
31016,1.0,0.99444580078125
31215,1.0,0.99444580078125
31415,1.0,0.99444580078125
31615,1.0,0.99444580078125
31816,1.0,0.99444580078125
32015,1.0,0.99444580078125
32215,1.0,0.99444580078125
32415,1.0,0.99444580078125
32616,1.0,0.99444580078125
32815,1.0,0.99444580078125
33015,1.0,0.99444580078125
33216,1.0,0.99444580078125
33416,1.0,0.99444580078125
33616,1.0,0.99444580078125
33816,1.0,0.99444580078125
34017,1.0,0.99444580078125
34216,1.0,0.99444580078125
34416,1.0,0.99444580078125
34616,1.0,0.99444580078125
34817,1.0,0.99444580078125
35016,1.0,0.99444580078125
35217,1.0,0.99444580078125
35417,1.0,0.99444580078125
35617,1.0,0.99444580078125
35818,1.0,0.99444580078125
36017,1.0,0.99444580078125
36217,1.0,0.99444580078125
36417,1.0,0.99444580078125
36618,1.0,0.99444580078125
36817,1.0,0.99444580078125
37017,1.0,0.99444580078125
37218,1.0,0.99444580078125
37417,1.0,0.99444580078125
37617,1.0,0.99444580078125
37817,1.0,0.99444580078125
38017,1.0,0.99444580078125
38217,1.0,0.99444580078125
38417,1.0,0.99444580078125
38617,1.0,0.99444580078125
38817,1.0,0.99444580078125
39017,1.0,0.99444580078125
39217,1.0,0.99444580078125
39417,1.0,0.99444580078125
39617,1.0,0.99444580078125
39817,1.0,0.99444580078125
40017,1.0,0.99444580078125
40217,1.0,0.99444580078125
40417,1.0,0.99444580078125
40617,1.0,0.99444580078125
40817,1.0,0.99444580078125
41018,1.0,0.99444580078125
41217,1.0,0.99444580078125
41417,1.0,0.99444580078125
41617,1.0,0.99444580078125
41817,1.0,0.99444580078125
42017,1.0,0.99444580078125
42218,1.0,0.99444580078125
42417,1.0,0.99444580078125
42617,1.0,0.99444580078125
42818,1.0,0.99444580078125
43017,1.0,0.99444580078125
43217,1.0,0.99444580078125
43418,1.0,0.99444580078125
43617,1.0,0.99444580078125
43817,1.0,0.99444580078125
44018,1.0,0.99444580078125
44217,1.0,0.99444580078125
44417,1.0,0.99444580078125
44617,1.0,0.99444580078125
44817,1.0,0.99444580078125
45017,1.0,0.99444580078125
45218,1.0,0.99444580078125
45417,1.0,0.99444580078125
45617,1.0,0.99444580078125
45817,1.0,0.99444580078125
46017,1.0,0.99444580078125
46218,1.0,0.99444580078125
46417,1.0,0.99444580078125
46618,1.0,0.99444580078125
46818,1.0,0.99444580078125
47018,1.0,0.99444580078125
47219,1.0,0.99444580078125
47418,1.0,0.99444580078125
47618,1.0,0.99444580078125
47818,1.0,0.99444580078125
48018,1.0,0.99444580078125
48219,1.0,0.99444580078125
48418,1.0,0.99444580078125
48618,1.0,0.99444580078125
48818,1.0,0.99444580078125
49018,1.0,0.99444580078125
49218,1.0,0.99444580078125
49418,1.0,0.99444580078125
49618,1.0,0.99444580078125
49819,1.0,0.99444580078125
50019,1.0,0.99444580078125
50219,1.0,0.99444580078125
50419,1.0,0.99444580078125
50620,1.0,0.99444580078125
50820,1.0,0.99444580078125
51020,1.0,0.99444580078125
51220,1.0,0.99444580078125
51421,1.0,0.99444580078125
51620,1.0,0.99444580078125
51821,1.0,0.99444580078125
52022,1.0,0.99444580078125
52221,1.0,0.99444580078125
52421,1.0,0.99444580078125
52622,1.0,0.99444580078125
52821,1.0,0.99444580078125
53021,1.0,0.99444580078125
53221,1.0,0.99444580078125
53421,1.0,0.99444580078125
53622,1.0,0.99444580078125
53821,1.0,0.99444580078125
54021,1.0,0.99444580078125
54222,1.0,0.99444580078125
54421,1.0,0.99444580078125
54621,1.0,0.99444580078125
54822,1.0,0.99444580078125
55021,1.0,0.99444580078125
55221,1.0,0.99444580078125
55421,1.0,0.99444580078125
55621,1.0,0.99444580078125
55821,1.0,0.99444580078125
56022,1.0,0.99444580078125
56221,1.0,0.99444580078125
56421,1.0,0.99444580078125
56621,1.0,0.99444580078125
56821,1.0,0.99444580078125
57021,1.0,0.99444580078125
57221,1.0,0.99444580078125
57421,1.0,0.99444580078125
57621,1.0,0.99444580078125
57822,1.0,0.99444580078125
58021,1.0,0.99444580078125
58221,1.0,0.99444580078125
58421,1.0,0.99444580078125
58621,1.0,0.99444580078125
58821,1.0,0.99444580078125
59021,1.0,0.99444580078125
59221,1.0,0.99444580078125
59422,1.0,0.99444580078125
59622,0.16387816835494515,0.99444580078125
59622,0.16479346408441792,1.0
59822,0.703902336987766,1.0
60022,0.7256723938380519,1.0
60222,0.7256723938380519,1.0
60422,0.7421995771220061,1.0
60623,0.8911055332410537,1.0
60822,0.9946391082912267,1.0
61022,0.9946391082912267,1.0
61222,0.9946391082912267,1.0
61423,0.9946391082912267,1.0
61623,0.9946391082912267,1.0
61822,0.9946391082912267,1.0
62022,0.9946391082912267,1.0
62222,0.9946391082912267,1.0
62422,0.9946391082912267,1.0
62622,0.9946391082912267,1.0
62823,0.9946391082912267,1.0
63023,0.9946391082912267,1.0
63223,0.9946391082912267,1.0
63423,0.9946391082912267,1.0
63623,0.9946391082912267,1.0
63823,0.9946391082912267,1.0
64023,0.9946391082912267,1.0
64224,0.9984129384176688,1.0
64424,0.9984129384176688,1.0
64624,0.9984129384176688,1.0
64824,0.9984129384176688,1.0
65024,0.9984129384176688,1.0
65224,0.9984129384176688,1.0
65424,0.9984129384176688,1.0
65625,0.9984129384176688,1.0
65824,0.9984129384176688,1.0
66024,0.9984129384176688,1.0
66224,0.9984129384176688,1.0
66424,0.9984129384176688,1.0
66625,0.9984129384176688,1.0
66825,0.9984129384176688,1.0
67025,0.9984129384176688,1.0
67225,0.9984129384176688,1.0
67425,0.9984129384176688,1.0
67625,0.9984129384176688,1.0
67825,0.9984129384176688,1.0
68025,0.9984129384176688,1.0
68225,0.9984129384176688,1.0
68425,0.9984129384176688,1.0
68625,0.9984129384176688,1.0
68825,0.9984129384176688,1.0
69025,0.9984129384176688,1.0
69226,0.9984129384176688,1.0
69426,0.9984129384176688,1.0
69626,0.9984129384176688,1.0
69826,0.9984129384176688,1.0
70026,0.9984129384176688,1.0
70225,0.9984129384176688,1.0
70425,0.9984129384176688,1.0
70625,0.9984129384176688,1.0
70825,0.9984129384176688,1.0
71025,0.9984129384176688,1.0
71225,0.9984129384176688,1.0
71425,0.9984129384176688,1.0
71625,0.9984129384176688,1.0
71825,0.9984129384176688,1.0
72025,0.9984129384176688,1.0
72225,0.9984129384176688,1.0
72425,0.9984129384176688,1.0
72625,0.9984129384176688,1.0
72825,0.9984129384176688,1.0
73025,0.9984129384176688,1.0
73225,0.9984129384176688,1.0
73425,0.9984129384176688,1.0
73625,0.9984129384176688,1.0
73825,0.9984129384176688,1.0
74025,0.9984129384176688,1.0
74225,0.9984129384176688,1.0
74425,0.9984129384176688,1.0
74625,0.9984129384176688,1.0
74826,0.9984129384176688,1.0
75026,0.9984129384176688,1.0
75226,0.9984129384176688,1.0
75427,0.9984129384176688,1.0
75627,0.9984129384176688,1.0
75828,0.9984129384176688,1.0
76029,0.9984129384176688,1.0
76229,0.9984129384176688,1.0
76428,0.9984129384176688,1.0
76628,0.9984129384176688,1.0
76828,0.9984129384176688,1.0
77028,0.9984129384176688,1.0
77228,0.9984129384176688,1.0
77428,0.9984129384176688,1.0
77628,0.9984129384176688,1.0
77828,0.9984129384176688,1.0
78028,0.9984129384176688,1.0
78228,0.9984129384176688,1.0
78428,0.9984129384176688,1.0
78628,0.9984129384176688,1.0
78828,0.9984129384176688,1.0
79028,0.9984129384176688,1.0
79228,0.9984129384176688,1.0
79428,0.9984129384176688,1.0
79628,0.9984129384176688,1.0
79828,0.9984129384176688,1.0
80029,0.9984129384176688,1.0
80229,0.9984129384176688,1.0
80430,0.9984129384176688,1.0
80630,0.9984129384176688,1.0
80830,0.9984129384176688,1.0
81030,0.9984129384176688,1.0
81229,0.9984129384176688,1.0
81429,0.9984129384176688,1.0
81630,0.9984129384176688,1.0
81830,0.9984129384176688,1.0
82029,0.9984129384176688,1.0
82229,0.9984129384176688,1.0
82429,0.9984129384176688,1.0
82629,0.9984129384176688,1.0
82829,0.9984129384176688,1.0
83029,0.9984129384176688,1.0
83230,0.9984129384176688,1.0
83429,0.9984129384176688,1.0
83629,0.9984129384176688,1.0
83830,0.9984129384176688,1.0
84030,0.9984129384176688,1.0
84229,0.9984129384176688,1.0
84429,0.9984129384176688,1.0
84629,0.9984129384176688,1.0
84829,0.9984129384176688,1.0
85029,0.9984129384176688,1.0
85229,0.9984129384176688,1.0
85429,0.9984129384176688,1.0
85629,0.9984129384176688,1.0
85829,0.9984129384176688,1.0
86029,0.9984129384176688,1.0
86229,0.9984129384176688,1.0
86429,0.9984129384176688,1.0
86629,0.9984129384176688,1.0
86830,0.9984129384176688,1.0
87030,0.9984129384176688,1.0
87231,0.9984129384176688,1.0
87431,0.9984129384176688,1.0
87631,0.9984129384176688,1.0
87832,0.9984129384176688,1.0
88032,0.9984129384176688,1.0
88231,0.9984129384176688,1.0
88431,0.9984129384176688,1.0
88631,0.9984129384176688,1.0
88831,0.9984129384176688,1.0
89031,0.9984129384176688,1.0
89231,0.9984129384176688,1.0
89431,0.9984129384176688,1.0
89631,0.9984129384176688,1.0
89831,0.9984129384176688,1.0
90031,0.9984129384176688,1.0
90231,0.9984129384176688,1.0
90431,0.9984129384176688,1.0
90631,0.9984129384176688,1.0
90831,0.9984129384176688,1.0
91031,0.9984129384176688,1.0
91232,0.9984129384176688,1.0
91433,0.9984129384176688,1.0
91633,0.9984129384176688,1.0
91833,0.9984129384176688,1.0
92033,0.9984129384176688,1.0
92233,0.9984129384176688,1.0
92433,0.9984129384176688,1.0
92633,0.9984129384176688,1.0
92833,0.9984129384176688,1.0
93033,0.9984129384176688,1.0
93233,0.9984129384176688,1.0
93433,0.9984129384176688,1.0
93633,0.9984129384176688,1.0
93833,0.9984129384176688,1.0
94033,0.9984129384176688,1.0
94234,0.9984129384176688,1.0
94435,0.9984129384176688,1.0
94636,0.9984129384176688,1.0
94837,0.9984129384176688,1.0
95036,0.9984129384176688,1.0
95236,0.9984129384176688,1.0
95436,0.9984129384176688,1.0
95636,0.9984129384176688,1.0
95837,0.9984129384176688,1.0
96037,0.9984129384176688,1.0
96238,0.9984129384176688,1.0
96438,0.9984129384176688,1.0
96638,0.9984129384176688,1.0
96838,0.9984129384176688,1.0
97038,0.9984129384176688,1.0
97238,0.9984129384176688,1.0
97438,0.9984129384176688,1.0
97638,0.9984129384176688,1.0
97838,0.9984129384176688,1.0
98038,0.9984129384176688,1.0
98238,0.9984129384176688,1.0
98438,0.9984129384176688,1.0
98638,0.9984129384176688,1.0
98839,0.9984129384176688,1.0
99038,0.9984129384176688,1.0
99238,0.9984129384176688,1.0
99438,0.9984129384176688,1.0
99638,0.9984129384176688,1.0
99838,0.9984129384176688,1.0
100038,0.9984129384176688,1.0
100239,0.9984129384176688,1.0
100440,0.9984129384176688,1.0
100640,0.9984129384176688,1.0
100840,0.9984129384176688,1.0
101040,0.9984129384176688,1.0
101240,0.9984129384176688,1.0
101440,0.9984129384176688,1.0
101640,0.9984129384176688,1.0
101840,0.9984129384176688,1.0
102040,0.9984129384176688,1.0
102239,0.9984129384176688,1.0
102439,0.9984129384176688,1.0
102639,0.9984129384176688,1.0
102839,0.9984129384176688,1.0
103039,0.9984129384176688,1.0
103239,0.9984129384176688,1.0
103440,0.9984129384176688,1.0
103641,0.9984129384176688,1.0
103841,0.9984129384176688,1.0
104041,0.9984129384176688,1.0
104240,0.9984129384176688,1.0
104440,0.9984129384176688,1.0
104640,0.9984129384176688,1.0
104840,0.9984129384176688,1.0
105040,0.9984129384176688,1.0
105240,0.9984129384176688,1.0
105440,0.9984129384176688,1.0
105640,0.9984129384176688,1.0
105840,0.9984129384176688,1.0
106041,0.9984129384176688,1.0
106241,0.9984129384176688,1.0
106440,0.9984129384176688,1.0
106640,0.9984129384176688,1.0
106840,0.9984129384176688,1.0
107040,0.9984129384176688,1.0
107241,0.9984129384176688,1.0
107442,0.9984129384176688,1.0
107641,0.9984129384176688,1.0
107841,0.9984129384176688,1.0
108041,0.9984129384176688,1.0
108241,0.9984129384176688,1.0
108442,0.9984129384176688,1.0
108642,0.9984129384176688,1.0
108842,0.9984129384176688,1.0
109041,0.9984129384176688,1.0
109241,0.9984129384176688,1.0
109441,0.9984129384176688,1.0
109641,0.9984129384176688,1.0
109841,0.9984129384176688,1.0
110041,0.9984129384176688,1.0
110242,0.9984129384176688,1.0
110443,0.9984129384176688,1.0
110643,0.9984129384176688,1.0
110842,0.9984129384176688,1.0
111042,0.9984129384176688,1.0
111242,0.9984129384176688,1.0
111442,0.9984129384176688,1.0
111642,0.9984129384176688,1.0
111842,0.9984129384176688,1.0
112043,0.9984129384176688,1.0
112243,0.9984129384176688,1.0
112443,0.9984129384176688,1.0
112643,0.9984129384176688,1.0
112843,0.9984129384176688,1.0
113044,0.9984129384176688,1.0
113244,0.9984129384176688,1.0
113443,0.9984129384176688,1.0
113643,0.9984129384176688,1.0
113843,0.9984129384176688,1.0
114043,0.9984129384176688,1.0
114243,0.9984129384176688,1.0
114443,0.9984129384176688,1.0
114644,0.9984129384176688,1.0
114843,0.9984129384176688,1.0
115043,0.9984129384176688,1.0
115243,0.9984129384176688,1.0
115443,0.9984129384176688,1.0
115643,0.9984129384176688,1.0
115844,0.9984129384176688,1.0
116044,0.9984129384176688,1.0
116244,0.9984129384176688,1.0
116444,0.9984129384176688,1.0
116644,0.9984129384176688,1.0
116844,0.9984129384176688,1.0
117045,0.9984129384176688,1.0
117244,0.9984129384176688,1.0
117444,0.9984129384176688,1.0
117644,0.9984129384176688,1.0
117844,0.9984129384176688,1.0
118044,0.9984129384176688,1.0
118245,0.9984129384176688,1.0
118444,0.9984129384176688,1.0
118644,0.9984129384176688,1.0
118844,0.9984129384176688,1.0
119044,0.9984129384176688,1.0
119244,0.9984129384176688,1.0
119444,0.9984129384176688,1.0
119645,0.9984129384176688,1.0
119845,0.9984129384176688,1.0
120045,0.9984129384176688,1.0
120245,0.19692677521738314,1.0
120245,0.19692677521738314,0.5
120445,0.27256900109882704,0.5
120645,0.5451380021976541,0.5
120846,0.03804142833211068,1.0
121045,0.7571359129783546,0.5
121246,0.7571359129783546,0.5
121446,0.038115710015020156,0.9896188735961914
121646,0.9755475883916885,0.4896188735961914
121846,0.9755475883916885,0.4896188735961914
122046,0.9755475883916885,0.4896188735961914
122247,0.9755475883916885,0.4896188735961914
122447,0.038115710015020156,0.9896188735961914
122647,0.038115710015020156,0.9896188735961914
122847,0.0380431377088126,0.9896188735961914
123048,0.9797239764760571,0.4896188735961914
123248,0.9873799100938795,0.4896188735961914
123449,0.03812719771648313,0.9896188735961914
123650,0.9953655827046897,0.4896188735961914
123849,0.0381243891624955,0.9893667221069335
124049,0.0381243891624955,0.9893667221069335
124250,1.0,0.4893667221069336
124450,1.0,0.4893667221069336
124649,1.0,0.4893667221069336
124849,1.0,0.4893667221069336
125049,0.0381243891624955,0.9893667221069335
125250,0.27910645788789706,0.9893667221069335
125450,0.37645055355775614,0.9893667221069335
125651,0.4875439748953621,0.9893667221069335
125852,0.6439040079684677,0.9893667221069335
126051,0.8814652394829811,0.9823020935058594
126251,0.9310071039250329,0.9820499420166016
126451,0.9310071039250329,0.9820499420166016
126651,1.0,0.9643522262573242
126851,1.0,0.9643522262573242
127052,1.0,0.9643522262573242
127251,1.0,0.9643522262573242
127451,0.9420666731367363,0.964604377746582
127651,0.9420666731367363,0.964604377746582
127851,1.0,0.9643522262573242
128052,1.0,0.9643522262573242
128251,1.0,0.9643522262573242
128451,1.0,0.9643522262573242
128651,1.0,0.9643522262573242
128851,1.0,0.9643522262573242
129052,1.0,0.9643522262573242
129251,1.0,0.9643522262573242
129451,1.0,0.9643522262573242
129652,1.0,0.9643522262573242
129852,1.0,0.9643522262573242
130052,1.0,0.9643522262573242
130252,1.0,0.9643522262573242
130453,1.0,0.9643522262573242
130652,1.0,0.9643522262573242
130852,1.0,0.9643522262573242
131052,1.0,0.9643522262573242
131253,1.0,0.9643522262573242
131454,1.0,0.9643522262573242
131653,1.0,0.9643522262573242
131853,1.0,0.9643522262573242
132054,1.0,0.9643522262573242
132253,1.0,0.9643522262573242
132453,1.0,0.9643522262573242
132653,1.0,0.9643522262573242
132854,1.0,0.9643522262573242
133055,1.0,0.9643522262573242
133254,1.0,0.9643522262573242
133454,1.0,0.9643522262573242
133654,1.0,0.9643522262573242
133854,1.0,0.9643522262573242
134055,1.0,0.9643522262573242
134256,1.0,0.9643522262573242
134457,1.0,0.9643522262573242
134656,1.0,0.9643522262573242
134856,1.0,0.9643522262573242
135057,1.0,0.9643522262573242
135256,1.0,0.9643522262573242
135456,1.0,0.9643522262573242
135656,1.0,0.9643522262573242
135857,1.0,0.9643522262573242
136056,1.0,0.9643522262573242
136256,1.0,0.9643522262573242
136456,1.0,0.9643522262573242
136656,0.9431640396616005,0.964604377746582
136856,1.0,0.9643522262573242
137056,1.0,0.9643522262573242
137256,1.0,0.9643522262573242
137457,1.0,0.9643522262573242
137657,1.0,0.9643522262573242
137857,1.0,0.9643522262573242
138058,1.0,0.9643522262573242
138258,1.0,0.9643522262573242
138458,1.0,0.9643522262573242
138658,1.0,0.9643522262573242
138858,1.0,0.9643522262573242
139058,1.0,0.9643522262573242
139258,1.0,0.9643522262573242
139458,1.0,0.9643522262573242
139658,1.0,0.9643522262573242
139858,1.0,0.9643522262573242
140059,1.0,0.9643522262573242
140259,1.0,0.9643522262573242
140459,1.0,0.9643522262573242
140659,1.0,0.9643522262573242
140860,0.9431640396616005,0.964604377746582
141060,1.0,0.9643522262573242
141260,1.0,0.9643522262573242
141461,1.0,0.9643522262573242
141662,1.0,0.9643522262573242
141861,1.0,0.9643522262573242
142062,1.0,0.9643522262573242
142262,1.0,0.9643522262573242
142462,1.0,0.9643522262573242
142662,1.0,0.9643522262573242
142862,0.9431640396616005,0.964604377746582
143062,1.0,0.9643522262573242
143263,1.0,0.9643522262573242
143463,1.0,0.9643522262573242
143663,1.0,0.9643522262573242
143863,1.0,0.9643522262573242
144063,1.0,0.9643522262573242
144263,1.0,0.9643522262573242
144464,1.0,0.9643522262573242
144663,1.0,0.9643522262573242
144863,1.0,0.9643522262573242
145063,1.0,0.9643522262573242
145263,1.0,0.9643522262573242
145464,1.0,0.9643522262573242
145663,1.0,0.9643522262573242
145864,1.0,0.9643522262573242
146064,1.0,0.9643522262573242
146265,1.0,0.9643522262573242
146464,1.0,0.9643522262573242
146665,1.0,0.9643522262573242
146865,0.9431640396616005,0.964604377746582
147065,1.0,0.9643522262573242
147266,1.0,0.9643522262573242
147465,1.0,0.9643522262573242
147666,1.0,0.9643522262573242
147865,1.0,0.9643522262573242
148066,1.0,0.9643522262573242
148265,1.0,0.9643522262573242
148465,1.0,0.9643522262573242
148665,1.0,0.9643522262573242
148865,1.0,0.9643522262573242
149065,1.0,0.9643522262573242
149265,1.0,0.9643522262573242
149466,1.0,0.9643522262573242
149665,1.0,0.9643522262573242
149865,1.0,0.9643522262573242
150066,1.0,0.9643522262573242
150266,1.0,0.9643522262573242
150466,1.0,0.9643522262573242
150666,1.0,0.9643522262573242
150866,1.0,0.9643522262573242
151066,1.0,0.9643522262573242
151267,1.0,0.9643522262573242
151467,1.0,0.9643522262573242
151667,1.0,0.9643522262573242
151867,1.0,0.9643522262573242
152067,1.0,0.9643522262573242
152268,1.0,0.9643522262573242
152468,1.0,0.9643522262573242
152668,1.0,0.9643522262573242
152868,1.0,0.9643522262573242
153068,1.0,0.9643522262573242
153268,1.0,0.9643522262573242
153469,1.0,0.9643522262573242
153669,1.0,0.9643522262573242
153869,1.0,0.9643522262573242
154070,1.0,0.9643522262573242
154269,1.0,0.9643522262573242
154470,1.0,0.9643522262573242
154670,1.0,0.9643522262573242
154870,1.0,0.9643522262573242
155071,1.0,0.9643522262573242
155270,1.0,0.9643522262573242
155471,1.0,0.9643522262573242
155670,1.0,0.9643522262573242
155870,1.0,0.9643522262573242
156070,1.0,0.9643522262573242
156270,1.0,0.9643522262573242
156471,1.0,0.9643522262573242
156670,1.0,0.9643522262573242
156871,1.0,0.9643522262573242
157071,1.0,0.9643522262573242
157271,1.0,0.9643522262573242
157471,1.0,0.9643522262573242
157671,1.0,0.9643522262573242
157872,1.0,0.9643522262573242
158071,1.0,0.9643522262573242
158272,1.0,0.9643522262573242
158471,1.0,0.9643522262573242
158671,1.0,0.9643522262573242
158871,0.9431640396616005,0.964604377746582
159071,1.0,0.9643522262573242
159271,1.0,0.9643522262573242
159471,1.0,0.9643522262573242
159671,1.0,0.9643522262573242
159871,1.0,0.9643522262573242
160072,1.0,0.9643522262573242
160271,1.0,0.9643522262573242
160471,1.0,0.9643522262573242
160671,1.0,0.9643522262573242
160871,1.0,0.9643522262573242
161071,1.0,0.9643522262573242
161271,1.0,0.9643522262573242
161471,1.0,0.9643522262573242
161671,1.0,0.9643522262573242
161872,1.0,0.9643522262573242
162072,1.0,0.9643522262573242
162272,1.0,0.9643522262573242
162473,1.0,0.9643522262573242
162674,1.0,0.9643522262573242
162873,1.0,0.9643522262573242
163073,1.0,0.9643522262573242
163273,1.0,0.9643522262573242
163473,1.0,0.9643522262573242
163673,1.0,0.9643522262573242
163873,1.0,0.9643522262573242
164073,1.0,0.9643522262573242
164273,1.0,0.9643522262573242
164473,1.0,0.9643522262573242
164673,1.0,0.9643522262573242
164874,1.0,0.9643522262573242
165074,1.0,0.9643522262573242
165274,1.0,0.9643522262573242
165474,1.0,0.9643522262573242
165674,1.0,0.4893667221069336
165874,1.0,0.4893667221069336
166075,1.0,0.4893667221069336
166275,0.028630650103335504,0.7445571899414063
166475,0.019492491912473608,0.9893667221069335
166675,1.0,0.4893667221069336
166875,1.0,0.4893667221069336
167076,1.0,0.4893667221069336
167275,0.028630650103335504,0.7445571899414063
167475,0.03698827229697574,0.9893667221069335
167675,0.9165128918791571,0.6381229400634766
167875,0.019492491912473608,0.9893667221069335
168076,1.0,0.6378707885742188
168275,1.0,0.6378707885742188
168475,1.0,0.6378707885742188
168676,0.034146125100503875,0.8930612564086914
168875,0.034146125100503875,0.8930612564086914
169075,1.0,0.6378707885742188
169275,1.0,0.6378707885742188
169476,1.0,0.6378707885742188
169676,1.0,0.6378707885742188
169876,1.0,0.6378707885742188
170076,1.0,0.6378707885742188
170276,1.0,0.6378707885742188
170476,1.0,0.6378707885742188
170677,1.0,0.6378707885742188
170876,1.0,0.6378707885742188
171076,1.0,0.6378707885742188
171276,1.0,0.6378707885742188
171477,1.0,0.6378707885742188
171676,1.0,0.6378707885742188
171876,1.0,0.6378707885742188
172076,1.0,0.6378707885742188
172276,1.0,0.6378707885742188
172476,1.0,0.6378707885742188
172676,0.034146125100503875,0.8930612564086914
172876,1.0,0.6378707885742188
173076,1.0,0.6378707885742188
173277,1.0,0.6378707885742188
173477,1.0,0.6378707885742188
173677,0.9165128918791571,0.6381229400634766
173878,1.0,0.6378707885742188
174077,0.034146125100503875,0.8930612564086914
174277,1.0,0.6378707885742188
174477,1.0,0.6378707885742188
174677,0.034146125100503875,0.8930612564086914
174877,1.0,0.6378707885742188
175077,1.0,0.6378707885742188
175277,0.034146125100503875,0.8930612564086914
175477,0.034146125100503875,0.8930612564086914
175678,0.03746201550837719,0.9893667221069335
175879,0.9277780388952561,0.7341762542724609
176078,1.0,0.7299448013305664
176278,1.0,0.7299448013305664
176478,1.0,0.7299448013305664
176678,1.0,0.7299448013305664
176878,1.0,0.7299448013305664
177078,1.0,0.7299448013305664
177278,1.0,0.7299448013305664
177479,0.03753442975128751,0.985135269165039
177679,0.03753442975128751,0.985135269165039
177879,1.0,0.7299448013305664
178080,0.03753442975128751,0.985135269165039
178279,1.0,0.7299448013305664
178479,1.0,0.7299448013305664
178679,0.03753442975128751,0.985135269165039
178879,1.0,0.7299448013305664
179079,1.0,0.7299448013305664
179279,1.0,0.7299448013305664
179479,0.03753442975128751,0.985135269165039
179679,1.0,0.7299448013305664
179879,0.03753442975128751,0.985135269165039
180080,0.03753442975128751,0.985135269165039
180279,1.0,0.7299448013305664
180479,1.0,0.7299448013305664
180679,1.0,0.7299448013305664
180879,1.0,0.7299448013305664
181080,1.0,0.7299448013305664
181279,0.03753442975128751,0.985135269165039
181480,1.0,0.7299448013305664
181679,1.0,0.7299448013305664
181879,1.0,0.7299448013305664
182079,1.0,0.7299448013305664
182279,1.0,0.7299448013305664
182480,1.0,0.7299448013305664
182679,0.03753442975128751,0.985135269165039
182880,1.0,0.7299448013305664
183079,1.0,0.7299448013305664
183279,0.03753442975128751,0.985135269165039
183479,1.0,0.7299448013305664
183680,0.03753442975128751,0.985135269165039
183879,1.0,0.7299448013305664
184080,1.0,0.7299448013305664
184279,1.0,0.7299448013305664
184479,1.0,0.7299448013305664
184679,0.03753442975128751,0.985135269165039
184879,0.03753442975128751,0.985135269165039
185079,1.0,0.7299448013305664
185279,0.03753442975128751,0.985135269165039
185479,0.03753442975128751,0.985135269165039
185680,0.03753442975128751,0.985135269165039
185879,1.0,0.7299448013305664
186079,1.0,0.7299448013305664
186279,0.03753442975128751,0.985135269165039
186480,0.9262639384112576,0.7301969528198242
186679,1.0,0.7299448013305664
186880,1.0,0.7299448013305664
187079,1.0,0.7299448013305664
187279,0.9262639384112576,0.7301969528198242
187479,1.0,0.7299448013305664
187679,1.0,0.7299448013305664
187880,0.03753442975128751,0.985135269165039
188079,0.03753442975128751,0.985135269165039
188280,1.0,0.7299448013305664
188479,0.03753442975128751,0.985135269165039
188680,1.0,0.7299448013305664
188879,1.0,0.7299448013305664
189079,1.0,0.7299448013305664
189279,1.0,0.7299448013305664
189480,0.03746071198025251,0.9853874206542969
189679,1.0,0.7299448013305664
189880,1.0,0.7299448013305664
190079,1.0,0.7299448013305664
190279,1.0,0.7299448013305664
190479,0.03753442975128751,0.985135269165039
190679,1.0,0.7299448013305664
190879,1.0,0.7299448013305664
191080,1.0,0.7299448013305664
191279,1.0,0.7299448013305664
191479,1.0,0.7299448013305664
191679,1.0,0.7299448013305664
191879,1.0,0.7299448013305664
192079,1.0,0.7299448013305664
192279,0.03753442975128751,0.985135269165039
192479,1.0,0.7299448013305664
192679,1.0,0.7299448013305664
192880,1.0,0.7299448013305664


==> acc_cov.damon_mod.csv <==
2239,0.02177573572292483,1.0
3258,0.13967760721960337,1.0
3462,0.27935521443920674,1.0
3665,0.3990788473931098,1.0
3869,0.633458642528557,1.0
4072,0.633458642528557,1.0
4276,0.7198394376693749,1.0
4479,0.8560254106419962,1.0
4683,0.9891610522363702,1.0
4886,0.9891610522363702,1.0
5090,0.9891610522363702,1.0
5294,0.9891610522363702,1.0
5498,0.9891610522363702,1.0
5702,0.9904088897419022,1.0
5906,0.9904088897419022,1.0
6109,0.9949271407458462,1.0
6313,0.996746005130042,1.0
6518,0.996746005130042,1.0
6722,0.9971285539802562,1.0
6926,0.9972510771623325,1.0
7130,0.9973060896222629,1.0
7334,0.997333028971447,1.0
7538,0.9973770456874963,1.0
7742,0.9973789430470843,1.0
7947,0.9973815993626352,1.0
8151,0.9973838752204359,0.9999996185302734
8354,0.9973838752204359,0.9999996185302734
8558,0.9973838752204359,0.9999996185302734
8762,0.9973838752204359,0.9999996185302734
8966,0.9973838752204359,0.9999996185302734
9170,0.9973838752204359,0.9999996185302734
9374,0.9973838752204359,0.9999996185302734
9578,0.9973838752204359,0.9999996185302734
9782,0.9973838752204359,0.9999996185302734
9986,0.9973838752204359,0.9999996185302734
10190,0.9973838752204359,0.9999996185302734
10394,0.9973838752204359,0.9999996185302734
10598,0.9973838752204359,0.9999996185302734
10802,0.9973838752204359,0.9999996185302734
11006,0.9973838752204359,0.9999996185302734
11209,0.9973838752204359,0.9999996185302734
11413,0.9973838752204359,0.9999996185302734
11617,0.9973838752204359,0.9999996185302734
11821,0.9973838752204359,0.9999996185302734
12024,0.9973838752204359,0.9999996185302734
12227,0.9973838752204359,0.9999996185302734
12431,0.9973838752204359,0.9999996185302734
12634,0.9973838752204359,0.9999996185302734
12838,0.9973838752204359,0.9999996185302734
13041,0.9973838752204359,0.9999996185302734
13245,0.9973838752204359,0.9999996185302734
13449,0.9973838752204359,0.9999996185302734
13653,0.9973838752204359,0.9999996185302734
13857,0.9973838752204359,0.9999996185302734
14061,0.9973838752204359,0.9999996185302734
14265,0.9973838752204359,0.9999996185302734
14468,0.9973838752204359,0.9999996185302734
14672,0.9973838752204359,0.9999996185302734
14876,0.9973838752204359,0.9999996185302734
15080,0.9973838752204359,0.9999996185302734
15284,0.9973838752204359,0.9999996185302734
15488,0.9973838752204359,0.9999996185302734
15692,0.9973838752204359,0.9999996185302734
15896,0.9973838752204359,0.9999996185302734
16099,0.9973838752204359,0.9999996185302734
16303,0.9973838752204359,0.9999996185302734
16507,0.9973838752204359,0.9999996185302734
16711,0.9973838752204359,0.9999996185302734
16914,0.9973838752204359,0.9999996185302734
17118,0.9973838752204359,0.9999996185302734
17321,0.9973838752204359,0.9999996185302734
17524,0.9973838752204359,0.9999996185302734
17728,0.9973838752204359,0.9999996185302734
17931,0.9973838752204359,0.9999996185302734
18135,0.9973838752204359,0.9999996185302734
18339,0.9973838752204359,0.9999996185302734
18543,0.9973838752204359,0.9999996185302734
18747,0.9973838752204359,0.9999996185302734
18951,0.9973838752204359,0.9999996185302734
19154,0.9973838752204359,0.9999996185302734
19358,0.9973838752204359,0.9999996185302734
19561,0.9973838752204359,0.9999996185302734
19765,0.9973838752204359,0.9999996185302734
19969,0.9973838752204359,0.9999996185302734
20172,0.9973838752204359,0.9999996185302734
20376,0.9973838752204359,0.9999996185302734
20580,0.9973838752204359,0.9999996185302734
20784,0.9973838752204359,0.9999996185302734
20988,0.9973838752204359,0.9999996185302734
21191,0.9973838752204359,0.9999996185302734
21394,0.9973838752204359,0.9999996185302734
21598,0.9973838752204359,0.9999996185302734
21802,0.9973838752204359,0.9999996185302734
22006,0.9973838752204359,0.9999996185302734
22209,0.9973838752204359,0.9999996185302734
22413,0.9973838752204359,0.9999996185302734
22616,0.9973838752204359,0.9999996185302734
22820,0.9973838752204359,0.9999996185302734
23024,0.9973838752204359,0.9999996185302734
23227,0.9973838752204359,0.9999996185302734
23430,0.9973838752204359,0.9999996185302734
23634,0.9973838752204359,0.9999996185302734
23837,0.9973838752204359,0.9999996185302734
24041,0.9973838752204359,0.9999996185302734
24244,0.9973838752204359,0.9999996185302734
24447,0.9973838752204359,0.9999996185302734
24650,0.9973838752204359,0.9999996185302734
24854,0.9973838752204359,0.9999996185302734
25058,0.9973838752204359,0.9999996185302734
25262,0.9973838752204359,0.9999996185302734
25466,0.9973838752204359,0.9999996185302734
25669,0.9973838752204359,0.9999996185302734
25873,0.9973838752204359,0.9999996185302734
26076,0.9973838752204359,0.9999996185302734
26280,0.9973838752204359,0.9999996185302734
26483,0.9973838752204359,0.9999996185302734
26687,0.9973838752204359,0.9999996185302734
26891,0.9973838752204359,0.9999996185302734
27095,0.9973838752204359,0.9999996185302734
27299,0.9973838752204359,0.9999996185302734
27502,0.9973838752204359,0.9999996185302734
27706,0.9973838752204359,0.9999996185302734
27909,0.9973838752204359,0.9999996185302734
28113,0.9973838752204359,0.9999996185302734
28317,0.9973838752204359,0.9999996185302734
28520,0.9973838752204359,0.9999996185302734
28723,0.9973838752204359,0.9999996185302734
28927,0.9973838752204359,0.9999996185302734
29131,0.9973838752204359,0.9999996185302734
29334,0.9973838752204359,0.9999996185302734
29538,0.9973838752204359,0.9999996185302734
29742,0.9973838752204359,0.9999996185302734
29946,0.9973838752204359,0.9999996185302734
30150,0.9973838752204359,0.9999996185302734
30353,0.9973838752204359,0.9999996185302734
30557,0.9973838752204359,0.9999996185302734
30760,0.9973838752204359,0.9999996185302734
30964,0.9973838752204359,0.9999996185302734
31167,0.9973838752204359,0.9999996185302734
31371,0.9973838752204359,0.9999996185302734
31575,0.9973838752204359,0.9999996185302734
31778,0.9973838752204359,0.9999996185302734
31982,0.9973838752204359,0.9999996185302734
32185,0.9973838752204359,0.9999996185302734
32389,0.9973838752204359,0.9999996185302734
32592,0.9973838752204359,0.9999996185302734
32796,0.9973838752204359,0.9999996185302734
32999,0.9973838752204359,0.9999996185302734
33203,0.9973838752204359,0.9999996185302734
33406,0.9973838752204359,0.9999996185302734
33610,0.9973838752204359,0.9999996185302734
33813,0.9973838752204359,0.9999996185302734
34017,0.9973838752204359,0.9999996185302734
34221,0.9973838752204359,0.9999996185302734
34425,0.9973838752204359,0.9999996185302734
34628,0.9973838752204359,0.9999996185302734
34832,0.9973838752204359,0.9999996185302734
35036,0.9973838752204359,0.9999996185302734
35239,0.9973838752204359,0.9999996185302734
35442,0.9973838752204359,0.9999996185302734
35646,0.9973838752204359,0.9999996185302734
35850,0.9973838752204359,0.9999996185302734
36054,0.9973838752204359,0.9999996185302734
36258,0.9973838752204359,0.9999996185302734
36461,0.9973838752204359,0.9999996185302734
36665,0.9973838752204359,0.9999996185302734
36869,0.9973838752204359,0.9999996185302734
37073,0.9973838752204359,0.9999996185302734
37277,0.9973838752204359,0.9999996185302734
37480,0.9973838752204359,0.9999996185302734
37684,0.9973838752204359,0.9999996185302734
37888,0.9973838752204359,0.9999996185302734
38092,0.9973838752204359,0.9999996185302734
38296,0.9973838752204359,0.9999996185302734
38500,0.9973838752204359,0.9999996185302734
38703,0.9973838752204359,0.9999996185302734
38907,0.9973838752204359,0.9999996185302734
39110,0.9973838752204359,0.9999996185302734
39314,0.9973838752204359,0.9999996185302734
39517,0.9973838752204359,0.9999996185302734
39721,0.9973838752204359,0.9999996185302734
39925,0.9973838752204359,0.9999996185302734
40128,0.9973838752204359,0.9999996185302734
40331,0.9973838752204359,0.9999996185302734
40534,0.9973838752204359,0.9999996185302734
40738,0.9973838752204359,0.9999996185302734
40942,0.9973838752204359,0.9999996185302734
41145,0.9973838752204359,0.9999996185302734
41349,0.9973838752204359,0.9999996185302734
41553,0.9973838752204359,0.9999996185302734
41757,0.9973838752204359,0.9999996185302734
41960,0.9973838752204359,0.9999996185302734
42164,0.9973838752204359,0.9999996185302734
42368,0.9973838752204359,0.9999996185302734
42572,0.9973838752204359,0.9999996185302734
42776,0.9973838752204359,0.9999996185302734
42980,0.9973838752204359,0.9999996185302734
43183,0.9973838752204359,0.9999996185302734
43387,0.9973838752204359,0.9999996185302734
43590,0.9973838752204359,0.9999996185302734
43793,0.9973838752204359,0.9999996185302734
43997,0.9973838752204359,0.9999996185302734
44201,0.9973838752204359,0.9999996185302734
44405,0.9973838752204359,0.9999996185302734
44609,0.9973838752204359,0.9999996185302734
44812,0.9973838752204359,0.9999996185302734
45015,0.9973838752204359,0.9999996185302734
45219,0.9973838752204359,0.9999996185302734
45422,0.9973838752204359,0.9999996185302734
45626,0.9973838752204359,0.9999996185302734
45829,0.9973838752204359,0.9999996185302734
46033,0.9973838752204359,0.9999996185302734
46236,0.9973838752204359,0.9999996185302734
46440,0.9973838752204359,0.9999996185302734
46644,0.9973838752204359,0.9999996185302734
46848,0.9973838752204359,0.9999996185302734
47052,0.9973838752204359,0.9999996185302734
47255,0.9973838752204359,0.9999996185302734
47459,0.9973838752204359,0.9999996185302734
47663,0.9973838752204359,0.9999996185302734
47867,0.9973838752204359,0.9999996185302734
48070,0.9973838752204359,0.9999996185302734
48273,0.9973838752204359,0.9999996185302734
48477,0.9973838752204359,0.9999996185302734
48681,0.9973838752204359,0.9999996185302734
48884,0.9973838752204359,0.9999996185302734
49088,0.9973838752204359,0.9999996185302734
49292,0.9973838752204359,0.9999996185302734
49496,0.9973838752204359,0.9999996185302734
49699,0.9973838752204359,0.9999996185302734
49903,0.9973838752204359,0.9999996185302734
50107,0.9973838752204359,0.9999996185302734
50311,0.9973838752204359,0.9999996185302734
50514,0.9973838752204359,0.9999996185302734
50718,0.9973838752204359,0.9999996185302734
50922,0.9973838752204359,0.9999996185302734
51125,0.9973838752204359,0.9999996185302734
51328,0.9973838752204359,0.9999996185302734
51532,0.9973838752204359,0.9999996185302734
51735,0.9973838752204359,0.9999996185302734
51939,0.9973838752204359,0.9999996185302734
52142,0.9973838752204359,0.9999996185302734
52346,0.9973838752204359,0.9999996185302734
52550,0.9973838752204359,0.9999996185302734
52754,0.9973838752204359,0.9999996185302734
52958,0.9973838752204359,0.9999996185302734
53161,0.9973838752204359,0.9999996185302734
53364,0.9973838752204359,0.9999996185302734
53568,0.9973838752204359,0.9999996185302734
53771,0.9973838752204359,0.9999996185302734
53975,0.9973838752204359,0.9999996185302734
54179,0.9973838752204359,0.9999996185302734
54383,0.9973838752204359,0.9999996185302734
54587,0.9973838752204359,0.9999996185302734
54790,0.9973838752204359,0.9999996185302734
54994,0.9973838752204359,0.9999996185302734
55198,0.9973838752204359,0.9999996185302734
55401,0.9973838752204359,0.9999996185302734
55605,0.9973838752204359,0.9999996185302734
55809,0.9973838752204359,0.9999996185302734
56013,0.9973838752204359,0.9999996185302734
56217,0.9973838752204359,0.9999996185302734
56420,0.9973838752204359,0.9999996185302734
56624,0.9973838752204359,0.9999996185302734
56828,0.9973838752204359,0.9999996185302734
57031,0.9973838752204359,0.9999996185302734
57234,0.9973838752204359,0.9999996185302734
57438,0.9973838752204359,0.9999996185302734
57641,0.9973838752204359,0.9999996185302734
57845,0.9973838752204359,0.9999996185302734
58049,0.9973838752204359,0.9999996185302734
58252,0.9973838752204359,0.9999996185302734
58455,0.9973838752204359,0.9999996185302734
58659,0.9973838752204359,0.9999996185302734
58863,0.9973838752204359,0.9999996185302734
59066,0.9973838752204359,0.9999996185302734
59270,0.9973838752204359,0.9999996185302734
59474,0.01966906533463492,1.0
59677,0.19669065924954962,1.0
59880,0.21854517694394401,1.0
60084,0.2731814597925837,1.0
60287,0.3414768603261892,1.0
60491,0.4268460476065951,1.0
60694,0.4268460476065951,1.0
60898,0.5847207618429018,1.0
61097,0.9971741708498879,0.9157684326171875
61300,0.9971741708498879,0.9157684326171875
61504,0.9971741708498879,0.9157684326171875
61708,0.9993768028278248,0.9157684326171875
61911,0.9993768028278248,0.9157684326171875
62115,0.9993768028278248,0.9157684326171875
62318,0.9993768028278248,0.9157684326171875
62522,0.9993768028278248,0.9157684326171875
62726,0.9993768028278248,0.9157684326171875
62930,0.9993768028278248,0.9157684326171875
63133,0.9993768028278248,0.9157684326171875
63336,0.9993768028278248,0.9157684326171875
63540,0.9993768028278248,0.9157684326171875
63744,0.9993768028278248,0.9157684326171875
63947,0.9993768028278248,0.9157684326171875
64150,0.9993768028278248,0.9157684326171875
64354,0.9993768028278248,0.9157684326171875
64558,0.9993768028278248,0.9157684326171875
64762,0.9993768028278248,0.9157684326171875
64966,0.9993768028278248,0.9157684326171875
65170,0.9993768028278248,0.9157684326171875
65374,0.9993768028278248,0.9157684326171875
65578,0.9993768028278248,0.9157684326171875
65781,0.9993768028278248,0.9157684326171875
65985,0.9993768028278248,0.9157684326171875
66188,0.9993768028278248,0.9157684326171875
66392,0.9993768028278248,0.9157684326171875
66596,0.9993768028278248,0.9157684326171875
66799,0.9993768028278248,0.9157684326171875
67002,0.9993768028278248,0.9157684326171875
67206,0.9993768028278248,0.9157684326171875
67409,0.9993768028278248,0.9157684326171875
67613,0.9993768028278248,0.9157684326171875
67816,0.9993768028278248,0.9157684326171875
68019,0.9993768028278248,0.9157684326171875
68222,0.9993768028278248,0.9157684326171875
68426,0.9993768028278248,0.9157684326171875
68630,0.9993768028278248,0.9157684326171875
68834,0.9993768028278248,0.9157684326171875
69038,0.9993768028278248,0.9157684326171875
69242,0.9993768028278248,0.9157684326171875
69446,0.9993768028278248,0.9157684326171875
69650,0.9993768028278248,0.9157684326171875
69854,0.9993768028278248,0.9157684326171875
70058,0.9993768028278248,0.9157684326171875
70261,0.9993768028278248,0.9157684326171875
70465,0.9993768028278248,0.9157684326171875
70669,0.9993768028278248,0.9157684326171875
70873,0.9993768028278248,0.9157684326171875
71077,0.9993768028278248,0.9157684326171875
71281,0.9993768028278248,0.9157684326171875
71484,0.9993768028278248,0.9157684326171875
71687,0.9993768028278248,0.9157684326171875
71890,0.9993768028278248,0.9157684326171875
72094,0.9993768028278248,0.9157684326171875
72298,0.9993768028278248,0.9157684326171875
72502,0.9993768028278248,0.9157684326171875
72705,0.9993768028278248,0.9157684326171875
72909,0.9993768028278248,0.9157684326171875
73113,0.9993768028278248,0.9157684326171875
73317,0.9993768028278248,0.9157684326171875
73521,0.9993768028278248,0.9157684326171875
73724,0.9993768028278248,0.9157684326171875
73928,0.9993768028278248,0.9157684326171875
74132,0.9993768028278248,0.9157684326171875
74336,0.9993768028278248,0.9157684326171875
74540,0.9993768028278248,0.9157684326171875
74743,0.9993768028278248,0.9157684326171875
74947,0.9993768028278248,0.9157684326171875
75150,0.9993768028278248,0.9157684326171875
75354,0.9993768028278248,0.9157684326171875
75558,0.9993768028278248,0.9157684326171875
75762,0.9993768028278248,0.9157684326171875
75966,0.9993768028278248,0.9157684326171875
76170,0.9993768028278248,0.9157684326171875
76373,0.9993768028278248,0.9157684326171875
76576,0.9993768028278248,0.9157684326171875
76780,0.9993768028278248,0.9157684326171875
76984,0.9993768028278248,0.9157684326171875
77188,0.9993768028278248,0.9157684326171875
77392,0.9993768028278248,0.9157684326171875
77596,0.9993768028278248,0.9157684326171875
77800,0.9993768028278248,0.9157684326171875
78004,0.9993768028278248,0.9157684326171875
78207,0.9993768028278248,0.9157684326171875
78411,0.9993768028278248,0.9157684326171875
78615,0.9993768028278248,0.9157684326171875
78819,0.9993768028278248,0.9157684326171875
79023,0.9993768028278248,0.9157684326171875
79227,0.9993768028278248,0.9157684326171875
79431,0.9993768028278248,0.9157684326171875
79635,0.9993768028278248,0.9157684326171875
79838,0.9993768028278248,0.9157684326171875
80041,0.9993768028278248,0.9157684326171875
80245,0.9993768028278248,0.9157684326171875
80449,0.9993768028278248,0.9157684326171875
80652,0.9993768028278248,0.9157684326171875
80856,0.9993768028278248,0.9157684326171875
81060,0.9993768028278248,0.9157684326171875
81264,0.9993768028278248,0.9157684326171875
81468,0.9993768028278248,0.9157684326171875
81672,0.9993768028278248,0.9157684326171875
81876,0.9993768028278248,0.9157684326171875
82080,0.9993768028278248,0.9157684326171875
82283,0.9993768028278248,0.9157684326171875
82487,0.9993768028278248,0.9157684326171875
82691,0.9993768028278248,0.9157684326171875
82894,0.9993768028278248,0.9157684326171875
83098,0.9993768028278248,0.9157684326171875
83302,0.9993768028278248,0.9157684326171875
83506,0.9993768028278248,0.9157684326171875
83710,0.9993768028278248,0.9157684326171875
83913,0.9993768028278248,0.9157684326171875
84117,0.9993768028278248,0.9157684326171875
84321,0.9993768028278248,0.9157684326171875
84525,0.9993768028278248,0.9157684326171875
84729,0.9993768028278248,0.9157684326171875
84933,0.9993768028278248,0.9157684326171875
85137,0.9993768028278248,0.9157684326171875
85341,0.9993768028278248,0.9157684326171875
85544,0.9993768028278248,0.9157684326171875
85748,0.9993768028278248,0.9157684326171875
85951,0.9993768028278248,0.9157684326171875
86155,0.9993768028278248,0.9157684326171875
86359,0.9993768028278248,0.9157684326171875
86563,0.9993768028278248,0.9157684326171875
86767,0.9993768028278248,0.9157684326171875
86971,0.9993768028278248,0.9157684326171875
87175,0.5170088259361151,1.0
87378,0.8929273358852939,1.0
87582,0.8929273358852939,1.0
87786,0.9554515746450187,1.0
87990,0.9554515746450187,1.0
88194,0.9886816647494767,1.0
88398,0.9994290489374094,0.9996200561523437
88601,0.9994290489374094,0.9996200561523437
88805,0.9994290489374094,0.9996200561523437
89009,0.9994290489374094,0.9996200561523437
89213,0.9994290489374094,0.9996200561523437
89417,0.9994290489374094,0.9996200561523437
89621,0.9994290489374094,0.9996200561523437
89825,0.9994290489374094,0.9996200561523437
90029,0.9994290489374094,0.9996200561523437
90232,0.9994290489374094,0.9996200561523437
90435,0.9994290489374094,0.9996200561523437
90638,0.9994290489374094,0.9996200561523437
90841,0.9994290489374094,0.9996200561523437
91045,0.9994290489374094,0.9996200561523437
91249,0.9994290489374094,0.9996200561523437
91453,0.9994290489374094,0.9996200561523437
91657,0.9994290489374094,0.9996200561523437
91860,0.9994290489374094,0.9996200561523437
92064,0.9994290489374094,0.9996200561523437
92268,0.9994290489374094,0.9996200561523437
92471,0.9994290489374094,0.9996200561523437
92674,0.9994290489374094,0.9996200561523437
92878,0.9994290489374094,0.9996200561523437
93082,0.9994290489374094,0.9996200561523437
93286,0.9994290489374094,0.9996200561523437
93490,0.9994290489374094,0.9996200561523437
93693,0.9994290489374094,0.9996200561523437
93896,0.9994290489374094,0.9996200561523437
94100,0.9994290489374094,0.9996200561523437
94304,0.9994290489374094,0.9996200561523437
94508,0.9994290489374094,0.9996200561523437
94712,0.9994290489374094,0.9996200561523437
94916,0.9994290489374094,0.9996200561523437
95119,0.9994290489374094,0.9996200561523437
95323,0.9994290489374094,0.9996200561523437
95527,0.9994290489374094,0.9996200561523437
95731,0.9994290489374094,0.9996200561523437
95934,0.9994290489374094,0.9996200561523437
96137,0.9994290489374094,0.9996200561523437
96341,0.9994290489374094,0.9996200561523437
96545,0.9994290489374094,0.9996200561523437
96748,0.9994290489374094,0.9996200561523437
96952,0.9994290489374094,0.9996200561523437
97156,0.9994290489374094,0.9996200561523437
97359,0.9994290489374094,0.9996200561523437
97563,0.9994290489374094,0.9996200561523437
97766,0.9994290489374094,0.9996200561523437
97970,0.9994290489374094,0.9996200561523437
98173,0.9994290489374094,0.9996200561523437
98376,0.9994290489374094,0.9996200561523437
98580,0.9994290489374094,0.9996200561523437
98784,0.9994290489374094,0.9996200561523437
98988,0.9994290489374094,0.9996200561523437
99192,0.9994290489374094,0.9996200561523437
99396,0.9994290489374094,0.9996200561523437
99600,0.9994290489374094,0.9996200561523437
99803,0.9994290489374094,0.9996200561523437
100007,0.9994290489374094,0.9996200561523437
100211,0.9994290489374094,0.9996200561523437
100415,0.9994290489374094,0.9996200561523437
100619,0.9994290489374094,0.9996200561523437
100823,0.9994290489374094,0.9996200561523437
101027,0.9994290489374094,0.9996200561523437
101231,0.9994290489374094,0.9996200561523437
101435,0.9994290489374094,0.9996200561523437
101639,0.9994290489374094,0.9996200561523437
101843,0.9994290489374094,0.9996200561523437
102047,0.9994290489374094,0.9996200561523437
102251,0.9994290489374094,0.9996200561523437
102454,0.9994290489374094,0.9996200561523437
102658,0.9994290489374094,0.9996200561523437
102862,0.9994290489374094,0.9996200561523437
103066,0.9994290489374094,0.9996200561523437
103269,0.9994290489374094,0.9996200561523437
103473,0.9994290489374094,0.9996200561523437
103677,0.9994290489374094,0.9996200561523437
103880,0.9994290489374094,0.9996200561523437
104083,0.9994290489374094,0.9996200561523437
104287,0.9994290489374094,0.9996200561523437
104491,0.9994290489374094,0.9996200561523437
104695,0.9994290489374094,0.9996200561523437
104899,0.9994290489374094,0.9996200561523437
105103,0.9994290489374094,0.9996200561523437
105306,0.9994290489374094,0.9996200561523437
105510,0.9994290489374094,0.9996200561523437
105714,0.9994290489374094,0.9996200561523437
105918,0.9994290489374094,0.9996200561523437
106122,0.9994290489374094,0.9996200561523437
106326,0.9994290489374094,0.9996200561523437
106530,0.9994290489374094,0.9996200561523437
106734,0.9994290489374094,0.9996200561523437
106938,0.9994290489374094,0.9996200561523437
107141,0.9994290489374094,0.9996200561523437
107345,0.9994290489374094,0.9996200561523437
107549,0.9994290489374094,0.9996200561523437
107752,0.9994290489374094,0.9996200561523437
107955,0.9994290489374094,0.9996200561523437
108158,0.9994290489374094,0.9996200561523437
108362,0.9994290489374094,0.9996200561523437
108565,0.9994290489374094,0.9996200561523437
108769,0.9994290489374094,0.9996200561523437
108973,0.9994290489374094,0.9996200561523437
109177,0.9994290489374094,0.9996200561523437
109380,0.9994290489374094,0.9996200561523437
109584,0.9994290489374094,0.9996200561523437
109788,0.9994290489374094,0.9996200561523437
109992,0.9994290489374094,0.9996200561523437
110195,0.9994290489374094,0.9996200561523437
110399,0.9994290489374094,0.9996200561523437
110602,0.9994290489374094,0.9996200561523437
110806,0.9994290489374094,0.9996200561523437
111009,0.9994290489374094,0.9996200561523437
111213,0.9994290489374094,0.9996200561523437
111416,0.9994290489374094,0.9996200561523437
111619,0.9994290489374094,0.9996200561523437
111823,0.9994290489374094,0.9996200561523437
112026,0.9994290489374094,0.9996200561523437
112230,0.9994290489374094,0.9996200561523437
112433,0.9994290489374094,0.9996200561523437
112637,0.9994290489374094,0.9996200561523437
112841,0.9994290489374094,0.9996200561523437
113045,0.9994290489374094,0.9996200561523437
113248,0.9994290489374094,0.9996200561523437
113451,0.9994290489374094,0.9996200561523437
113655,0.9994290489374094,0.9996200561523437
113858,0.9994290489374094,0.9996200561523437
114062,0.9994290489374094,0.9996200561523437
114266,0.9994290489374094,0.9996200561523437
114470,0.9994290489374094,0.9996200561523437
114674,0.9994290489374094,0.9996200561523437
114877,0.9994290489374094,0.9996200561523437
115080,0.9994290489374094,0.9996200561523437
115284,0.9994290489374094,0.9996200561523437
115487,0.9994290489374094,0.9996200561523437
115690,0.9994290489374094,0.9996200561523437
115894,0.9994290489374094,0.9996200561523437
116098,0.9994290489374094,0.9996200561523437
116302,0.9994290489374094,0.9996200561523437
116505,0.9994290489374094,0.9996200561523437
116709,0.9994290489374094,0.9996200561523437
116913,0.9994290489374094,0.9996200561523437
117117,0.9994290489374094,0.9996200561523437
117321,0.9994290489374094,0.9996200561523437
117524,0.9994290489374094,0.9996200561523437
117727,0.9994290489374094,0.9996200561523437
117931,0.9994290489374094,0.9996200561523437
118135,0.9994290489374094,0.9996200561523437
118338,0.9994290489374094,0.9996200561523437
118542,0.9994290489374094,0.9996200561523437
118745,0.9994290489374094,0.9996200561523437
118948,0.9994290489374094,0.9996200561523437
119151,0.9994290489374094,0.9996200561523437
119354,0.9994290489374094,0.9996200561523437
119557,0.9994290489374094,0.9996200561523437
119761,0.4913635070551817,0.2500490188598633
119965,0.36695396214597525,0.7500490188598633
120168,0.36695396214597525,0.7500490188598633
120372,0.6038619809672645,0.6939674377441406
120576,0.702284942863882,0.6939674377441406
120779,0.751263983521033,0.6939674377441406
120984,0.9255495404925443,0.6939674377441406
121187,0.9255495404925443,0.6939674377441406
121391,0.937942320378581,0.6939674377441406
121594,0.9854439075969949,0.6939674377441406
121797,0.9854439075969949,0.6939674377441406
122002,0.9854439075969949,0.6939674377441406
122206,0.9936781355342117,0.6908275604248046
122405,0.9936781355342117,0.6908275604248046
122608,0.9936781355342117,0.6908275604248046
122812,0.9936781355342117,0.6908275604248046
123016,0.9936781355342117,0.6908275604248046
123220,0.7908107781719985,0.7469091415405273
123424,0.8122471939710487,0.7469091415405273
123628,0.9625320980859992,0.7469091415405273
123833,0.9625320980859992,0.7469091415405273
124036,0.30648329805480184,0.996860122680664
124241,0.9879861368171236,0.9962642669677735
124444,0.9934443590257603,0.9962642669677735
124648,0.9934443590257603,0.9962642669677735
124852,0.9934443590257603,0.9962642669677735
125056,0.9934443590257603,0.9962642669677735
125261,0.9934443590257603,0.9962642669677735
125465,0.9934443590257603,0.9962642669677735
125664,0.9934443590257603,0.9962642669677735
125868,0.9934443590257603,0.9962642669677735
126072,0.9934443590257603,0.9962642669677735
126277,0.9934443590257603,0.9962642669677735
126481,0.9934443590257603,0.9962642669677735
126680,0.9934443590257603,0.9962642669677735
126883,0.9934443590257603,0.9962642669677735
127088,0.9944933719405294,0.9962642669677735
127292,0.9953342166276438,0.9962642669677735
127496,0.9956709907197936,0.9962642669677735
127699,0.9974935160841789,0.9962642669677735
127903,0.9974935160841789,0.9962642669677735
128102,0.9974935160841789,0.9962642669677735
128306,0.9974935160841789,0.9962642669677735
128510,0.9974935160841789,0.9962642669677735
128715,0.9974935160841789,0.9962642669677735
128919,0.9974935160841789,0.9962642669677735
129123,0.9974935160841789,0.9962642669677735
129327,0.9974935160841789,0.9962642669677735
129531,0.9974935160841789,0.9962642669677735
129736,0.9974935160841789,0.9962642669677735
129940,0.9974935160841789,0.9962642669677735
130139,0.9974935160841789,0.9962642669677735
130343,0.9974935160841789,0.9962642669677735
130547,0.9802238119798281,0.9994041442871093
130751,0.9974987250644328,0.9983442306518555
130954,0.9974987250644328,0.9983442306518555
131159,0.9974987250644328,0.9983442306518555
131363,0.9974987250644328,0.9983442306518555
131567,0.9974987250644328,0.9983442306518555
131771,0.9974987250644328,0.9983442306518555
131975,0.9974987250644328,0.9983442306518555
132180,0.9974987250644328,0.9983442306518555
132384,0.9974987250644328,0.9983442306518555
132588,0.9974987250644328,0.9983442306518555
132792,0.9974987250644328,0.9983442306518555
132996,0.9974987250644328,0.9983442306518555
133201,0.9974987250644328,0.9983442306518555
133405,0.9974987250644328,0.9983442306518555
133608,0.9974987250644328,0.9983442306518555
133812,0.9974987250644328,0.9983442306518555
134016,0.9974987250644328,0.9983442306518555
134215,0.9974987250644328,0.9983442306518555
134419,0.9974987250644328,0.9983442306518555
134623,0.9974987250644328,0.9983442306518555
134828,0.9974987250644328,0.9983442306518555
135031,0.9974987250644328,0.9983442306518555
135235,0.9974987250644328,0.9983442306518555
135439,0.9974987250644328,0.9983442306518555
135638,0.9974987250644328,0.9983442306518555
135842,0.9974987250644328,0.9983442306518555
136046,0.9974987250644328,0.9983442306518555
136251,0.9974987250644328,0.9983442306518555
136455,0.9974987250644328,0.9983442306518555
136659,0.9974987250644328,0.9983442306518555
136863,0.9974987250644328,0.9983442306518555
137067,0.9974987250644328,0.9983442306518555
137272,0.9974987250644328,0.9983442306518555
137476,0.9974987250644328,0.9983442306518555
137680,0.9974987250644328,0.9983442306518555
137884,0.9974987250644328,0.9983442306518555
138088,0.9974987250644328,0.9983442306518555
138291,0.9974987250644328,0.9983442306518555
138495,0.9974987250644328,0.9983442306518555
138699,0.9974987250644328,0.9983442306518555
138904,0.9974987250644328,0.9983442306518555
139108,0.9974987250644328,0.9983442306518555
139312,0.9974987250644328,0.9983442306518555
139516,0.9974987250644328,0.9983442306518555
139721,0.9974987250644328,0.9983442306518555
139925,0.9974987250644328,0.9983442306518555
140124,0.9974987250644328,0.9983442306518555
140328,0.9974987250644328,0.9983442306518555
140531,0.9974987250644328,0.9983442306518555
140735,0.9974987250644328,0.9983442306518555
140939,0.9974987250644328,0.9983442306518555
141144,0.9974987250644328,0.9983442306518555
141348,0.9974987250644328,0.9983442306518555
141552,0.9974987250644328,0.9983442306518555
141756,0.9974987250644328,0.9983442306518555
141960,0.9974987250644328,0.9983442306518555
142165,0.9974987250644328,0.9983442306518555
142369,0.9974987250644328,0.9983442306518555
142573,0.9974987250644328,0.9983442306518555
142772,0.9974987250644328,0.9983442306518555
142976,0.9974987250644328,0.9983442306518555
143179,0.9974987250644328,0.9983442306518555
143383,0.9974987250644328,0.9983442306518555
143587,0.9974987250644328,0.9983442306518555
143791,0.9974987250644328,0.9983442306518555
143995,0.9974987250644328,0.9983442306518555
144199,0.9974987250644328,0.9983442306518555
144403,0.9974987250644328,0.9983442306518555
144607,0.9974987250644328,0.9983442306518555
144810,0.9974987250644328,0.9983442306518555
145014,0.9974987250644328,0.9983442306518555
145218,0.9974987250644328,0.9983442306518555
145422,0.9974987250644328,0.9983442306518555
145626,0.9974987250644328,0.9983442306518555
145830,0.9974987250644328,0.9983442306518555
146034,0.9974987250644328,0.9983442306518555
146238,0.9974987250644328,0.9983442306518555
146442,0.9974987250644328,0.9983442306518555
146646,0.9974987250644328,0.9983442306518555
146850,0.9974987250644328,0.9983442306518555
147054,0.9974987250644328,0.9983442306518555
147258,0.9974987250644328,0.9983442306518555
147462,0.9974987250644328,0.9983442306518555
147666,0.9974987250644328,0.9983442306518555
147870,0.9974987250644328,0.9983442306518555
148073,0.9974987250644328,0.9983442306518555
148277,0.9974987250644328,0.9983442306518555
148481,0.9974987250644328,0.9983442306518555
148685,0.9974987250644328,0.9983442306518555
148889,0.9974987250644328,0.9983442306518555
149093,0.9974987250644328,0.9983442306518555
149297,0.9974987250644328,0.9983442306518555
149501,0.9974987250644328,0.9983442306518555
149705,0.9974987250644328,0.9983442306518555
149909,0.9974987250644328,0.9983442306518555
150112,0.9974987250644328,0.9983442306518555
150316,0.9974987250644328,0.9983442306518555
150520,0.9974987250644328,0.9983442306518555
150724,0.9974987250644328,0.9983442306518555
150929,0.9974987250644328,0.9983442306518555
151133,0.9974987250644328,0.9983442306518555
151337,0.9974987250644328,0.9983442306518555
151541,0.9974987250644328,0.9983442306518555
151745,0.9974987250644328,0.9983442306518555
151949,0.9974987250644328,0.9983442306518555
152153,0.9974987250644328,0.9983442306518555
152357,0.9974987250644328,0.9983442306518555
152561,0.9974987250644328,0.9983442306518555
152765,0.9974987250644328,0.9983442306518555
152969,0.9974987250644328,0.9983442306518555
153173,0.9974987250644328,0.9983442306518555
153377,0.9974987250644328,0.9983442306518555
153582,0.9974987250644328,0.9983442306518555
153786,0.9974987250644328,0.9983442306518555
153990,0.9974987250644328,0.9983442306518555
154194,0.9974987250644328,0.9983442306518555
154398,0.9974987250644328,0.9983442306518555
154602,0.9974987250644328,0.9983442306518555
154805,0.9974987250644328,0.9983442306518555
155009,0.9974987250644328,0.9983442306518555
155213,0.9974987250644328,0.9983442306518555
155417,0.9974987250644328,0.9983442306518555
155621,0.9974987250644328,0.9983442306518555
155825,0.9974987250644328,0.9983442306518555
156029,0.9974987250644328,0.9983442306518555
156233,0.9974987250644328,0.9983442306518555
156437,0.9974987250644328,0.9983442306518555
156641,0.9974987250644328,0.9983442306518555
156845,0.9974987250644328,0.9983442306518555
157049,0.9974987250644328,0.9983442306518555
157253,0.9974987250644328,0.9983442306518555
157457,0.9974987250644328,0.9983442306518555
157661,0.9974987250644328,0.9983442306518555
157866,0.9974987250644328,0.9983442306518555
158070,0.9974987250644328,0.9983442306518555
158274,0.9974987250644328,0.9983442306518555
158477,0.9974987250644328,0.9983442306518555
158680,0.9974987250644328,0.9983442306518555
158884,0.9974987250644328,0.9983442306518555
159088,0.9974987250644328,0.9983442306518555
159293,0.9974987250644328,0.9983442306518555
159497,0.9974987250644328,0.9983442306518555
159701,0.9974987250644328,0.9983442306518555
159905,0.9974987250644328,0.9983442306518555
160109,0.9974987250644328,0.9983442306518555
160312,0.9974987250644328,0.9983442306518555
160516,0.9974987250644328,0.9983442306518555
160720,0.9974987250644328,0.9983442306518555
160924,0.9974987250644328,0.9983442306518555
161128,0.9974987250644328,0.9983442306518555
161332,0.9974987250644328,0.9983442306518555
161536,0.9974987250644328,0.9983442306518555
161740,0.9974987250644328,0.9983442306518555
161944,0.9974987250644328,0.9983442306518555
162147,0.9974987250644328,0.9983442306518555
162351,0.9974987250644328,0.9983442306518555
162555,0.9974987250644328,0.9983442306518555
162759,0.9974987250644328,0.9983442306518555
162963,0.9974987250644328,0.9983442306518555
163167,0.9974987250644328,0.9983442306518555
163371,0.9974987250644328,0.9983442306518555
163575,0.9974987250644328,0.9983442306518555
163779,0.9974987250644328,0.9983442306518555
163983,0.9974987250644328,0.9983442306518555
164187,0.9974987250644328,0.9983442306518555
164391,0.9974987250644328,0.9983442306518555
164595,0.9974987250644328,0.9983442306518555
164799,0.9974987250644328,0.9983442306518555
165003,0.9974987250644328,0.9983442306518555
165207,0.9974987250644328,0.9983442306518555
165411,0.9974987250644328,0.9983442306518555
165615,0.9974987250644328,0.9983442306518555
165818,0.9974987250644328,0.9983442306518555
166022,0.9974987250644328,0.9983442306518555
166226,0.9974987250644328,0.9983442306518555
166430,0.9974987250644328,0.9983442306518555
166634,0.9974987250644328,0.9983442306518555
166838,0.9974987250644328,0.9983442306518555
167042,0.9974987250644328,0.9983442306518555
167246,0.9974987250644328,0.9983442306518555
167450,0.9974987250644328,0.9983442306518555
167654,0.9974987250644328,0.9983442306518555
167858,0.9974987250644328,0.9983442306518555
168062,0.9974987250644328,0.9983442306518555
168266,0.9974987250644328,0.9983442306518555
168470,0.9974987250644328,0.9983442306518555
168674,0.9974987250644328,0.9983442306518555
168879,0.9974987250644328,0.9983442306518555
169083,0.9974987250644328,0.9983442306518555
169287,0.9974987250644328,0.9983442306518555
169491,0.9974987250644328,0.9983442306518555
169695,0.9974987250644328,0.9983442306518555
169899,0.9974987250644328,0.9983442306518555
170103,0.9974987250644328,0.9983442306518555
170306,0.9974987250644328,0.9983442306518555
170510,0.9974987250644328,0.9983442306518555
170714,0.9974987250644328,0.9983442306518555
170918,0.9974987250644328,0.9983442306518555
171121,0.9974987250644328,0.9983442306518555
171324,0.9974987250644328,0.9983442306518555
171528,0.9974987250644328,0.9983442306518555
171732,0.9974987250644328,0.9983442306518555
171936,0.9974987250644328,0.9983442306518555
172140,0.9974987250644328,0.9983442306518555
172345,0.9974987250644328,0.9983442306518555
172549,0.9974987250644328,0.9983442306518555
172753,0.9974987250644328,0.9983442306518555
172957,0.9974987250644328,0.9983442306518555
173161,0.9974987250644328,0.9983442306518555
173365,0.9974987250644328,0.9983442306518555
173569,0.9974987250644328,0.9983442306518555
173773,0.9974987250644328,0.9983442306518555
173977,0.9974987250644328,0.9983442306518555
174181,0.9974987250644328,0.9983442306518555
174384,0.9974987250644328,0.9983442306518555
174588,0.9974987250644328,0.9983442306518555
174792,0.9974987250644328,0.9983442306518555
174996,0.9974987250644328,0.9983442306518555
175199,0.9974987250644328,0.9983442306518555
175403,0.9974987250644328,0.9983442306518555
175607,0.9974987250644328,0.9983442306518555
175811,0.9974987250644328,0.9983442306518555
176015,0.9974987250644328,0.9983442306518555
176219,0.9974987250644328,0.9983442306518555
176423,0.9974987250644328,0.9983442306518555
176627,0.9974987250644328,0.9983442306518555
176831,0.9974987250644328,0.9983442306518555
177035,0.9974987250644328,0.9983442306518555
177239,0.9974987250644328,0.9983442306518555
177443,0.9974987250644328,0.9983442306518555
177646,0.9974987250644328,0.9983442306518555
177850,0.9974987250644328,0.9983442306518555
178054,0.9974987250644328,0.9983442306518555
178258,0.9974987250644328,0.9983442306518555
178462,0.9974987250644328,0.9983442306518555
178666,0.9974987250644328,0.9983442306518555
178870,0.9974987250644328,0.9983442306518555
179074,0.9974987250644328,0.9983442306518555
179278,0.9974987250644328,0.9983442306518555
179482,0.9974987250644328,0.9983442306518555
179686,0.9974987250644328,0.9983442306518555
179890,0.9974987250644328,0.9983442306518555
180095,0.9974987250644328,0.9983442306518555
180299,0.9974987250644328,0.9983442306518555
180503,0.9974987250644328,0.9983442306518555
180707,0.9974987250644328,0.9983442306518555
180911,0.9974987250644328,0.9983442306518555
181115,0.9974987250644328,0.9983442306518555
181319,0.9974987250644328,0.9983442306518555
181522,0.9974987250644328,0.9983442306518555
181726,0.9974987250644328,0.9983442306518555
181930,0.9974987250644328,0.9983442306518555
182134,0.9974987250644328,0.9983442306518555
182338,0.9974987250644328,0.9983442306518555
182542,0.9974987250644328,0.9983442306518555
182745,0.9974987250644328,0.9983442306518555
182948,0.9974987250644328,0.9983442306518555
183152,0.9974987250644328,0.9983442306518555
183356,0.9974987250644328,0.9983442306518555
183560,0.9974987250644328,0.9983442306518555
183764,0.9974987250644328,0.9983442306518555
183968,0.9974987250644328,0.9983442306518555
184172,0.9974987250644328,0.9983442306518555
184376,0.9974987250644328,0.9983442306518555
184580,0.9974987250644328,0.9983442306518555
184783,0.9974987250644328,0.9983442306518555
184987,0.9974987250644328,0.9983442306518555
185191,0.9974987250644328,0.9983442306518555
185395,0.9974987250644328,0.9983442306518555
185599,0.9974987250644328,0.9983442306518555
185803,0.9974987250644328,0.9983442306518555
186006,0.9974987250644328,0.9983442306518555
186210,0.9974987250644328,0.9983442306518555
186414,0.9974987250644328,0.9983442306518555
186618,0.9974987250644328,0.9983442306518555
186822,0.9974987250644328,0.9983442306518555
187026,0.9974987250644328,0.9983442306518555
187229,0.9974987250644328,0.9983442306518555
187432,0.9974987250644328,0.9983442306518555
187636,0.9974987250644328,0.9983442306518555
187840,0.9974987250644328,0.9983442306518555
188044,0.9974987250644328,0.9983442306518555
188248,0.9974987250644328,0.9983442306518555
188452,0.9974987250644328,0.9983442306518555
188656,0.9974987250644328,0.9983442306518555
188860,0.9974987250644328,0.9983442306518555
189064,0.9974987250644328,0.9983442306518555
189268,0.9974987250644328,0.9983442306518555
189472,0.9974987250644328,0.9983442306518555
189676,0.9974987250644328,0.9983442306518555
189880,0.9974987250644328,0.9983442306518555
190084,0.9974987250644328,0.9983442306518555
190288,0.9974987250644328,0.9983442306518555
190492,0.9974987250644328,0.9983442306518555
190696,0.9974987250644328,0.9983442306518555
190900,0.9974987250644328,0.9983442306518555
191104,0.9974987250644328,0.9983442306518555
191307,0.9974987250644328,0.9983442306518555
191511,0.9974987250644328,0.9983442306518555
191715,0.9974987250644328,0.9983442306518555
191919,0.9974987250644328,0.9983442306518555
192118,0.9956514424650631,0.49894008636474607


==> acc_cov.pebs_agg.csv <==
1000.0,0.8888888888888888,0.0078125
2000.0,0.9428571428571428,0.0064453125
3000.0,0.9166666666666666,0.0064453125
4000.0,0.925,0.0072265625
5000.0,0.9428571428571428,0.0064453125
6000.0,0.95,0.007421875
7000.0,0.9555555555555556,0.0083984375
8000.0,0.9583333333333334,0.008984375
9000.0,0.9565217391304348,0.00859375
10000.0,0.9142857142857143,0.00625
11000.0,0.9473684210526315,0.00703125
12000.0,0.9512195121951219,0.0076171875
13000.0,0.9302325581395349,0.0078125
14000.0,0.9365079365079365,0.0115234375
15000.0,0.9523809523809523,0.0078125
16000.0,0.9347826086956522,0.0083984375
17000.0,0.925,0.0072265625
18000.0,0.9411764705882353,0.009375
19000.0,0.9318181818181818,0.0080078125
20000.0,0.9302325581395349,0.0078125
21000.0,0.9428571428571428,0.0064453125
22000.0,0.9387755102040817,0.008984375
23000.0,0.9090909090909091,0.005859375
24000.0,0.9130434782608695,0.008203125
25000.0,0.95,0.007421875
26000.0,0.9333333333333333,0.008203125
27000.0,0.9285714285714286,0.0076171875
28000.0,0.9387755102040817,0.008984375
29000.0,0.9387755102040817,0.008984375
30000.0,0.9318181818181818,0.0080078125
31000.0,0.9230769230769231,0.00703125
32000.0,0.96,0.009375
33000.0,0.926829268292683,0.007421875
34000.0,0.9387755102040817,0.008984375
35000.0,0.9347826086956522,0.0083984375
36000.0,0.9473684210526315,0.00703125
37000.0,0.9333333333333333,0.00546875
38000.0,0.918918918918919,0.006640625
39000.0,0.9285714285714286,0.0076171875
40000.0,0.9565217391304348,0.00859375
41000.0,0.918918918918919,0.006640625
42000.0,0.94,0.0091796875
43000.0,0.9512195121951219,0.0076171875
44000.0,0.9047619047619048,0.007421875
45000.0,0.918918918918919,0.006640625
46000.0,0.9375,0.0087890625
47000.0,0.9444444444444444,0.0099609375
48000.0,0.9545454545454546,0.008203125
49000.0,0.9523809523809523,0.0078125
50000.0,0.95,0.007421875
51000.0,0.9459459459459459,0.0068359375
52000.0,0.9574468085106383,0.0087890625
53000.0,0.9230769230769231,0.00703125
54000.0,0.9555555555555556,0.0083984375
55000.0,0.9555555555555556,0.0083984375
56000.0,0.9166666666666666,0.0064453125
57000.0,0.9361702127659575,0.00859375
58000.0,0.9285714285714286,0.0076171875
59000.0,0.925,0.0072265625
60000.0,0.85,0.006640625
60000.0,0.1,0.00078125
61000.0,0.9534883720930233,0.0080078125
62000.0,0.9285714285714286,0.0076171875
63000.0,0.925,0.0072265625
64000.0,0.9302325581395349,0.0078125
65000.0,0.95,0.007421875
66000.0,0.9166666666666666,0.0064453125
67000.0,0.8918918918918919,0.0064453125
68000.0,0.9142857142857143,0.00625
69000.0,0.9302325581395349,0.0078125
70000.0,0.9166666666666666,0.0064453125
71000.0,0.9375,0.005859375
72000.0,0.9375,0.005859375
73000.0,0.9333333333333333,0.008203125
74000.0,0.9302325581395349,0.0078125
75000.0,0.8888888888888888,0.0046875
76000.0,0.9387755102040817,0.008984375
77000.0,0.9239095052083334,0.008661651611328125
78000.0,0.9565217391304348,0.00859375
79000.0,0.9555555555555556,0.0083984375
80000.0,0.9230769230769231,0.00703125
81000.0,0.9333333333333333,0.008203125
82000.0,0.9230769230769231,0.00703125
83000.0,0.9473684210526315,0.00703125
84000.0,0.9347826086956522,0.0083984375
85000.0,0.9523809523809523,0.0078125
86000.0,0.925,0.0072265625
87000.0,0.9166666666666666,0.0064453125
88000.0,0.9387755102040817,0.008984375
89000.0,0.9512195121951219,0.0076171875
90000.0,0.925,0.0072265625
91000.0,0.925,0.0072265625
92000.0,0.9347826086956522,0.0083984375
93000.0,0.9259259259259259,0.0048828125
94000.0,0.8947368421052632,0.006640625
95000.0,0.9347826086956522,0.0083984375
96000.0,0.9142857142857143,0.00625
97000.0,0.9615384615384616,0.009765625
98000.0,0.8823529411764706,0.005859375
99000.0,0.9565217391304348,0.00859375
100000.0,0.9354838709677419,0.0056640625
101000.0,0.95,0.007421875
102000.0,0.96,0.009375
103000.0,0.9142857142857143,0.00625
104000.0,0.9574468085106383,0.0087890625
105000.0,0.9459459459459459,0.0068359375
106000.0,0.9454545454545454,0.01015625
107000.0,0.9523809523809523,0.0078125
108000.0,0.9387755102040817,0.008984375
109000.0,0.9285714285714286,0.0076171875
110000.0,0.9387755102040817,0.008984375
111000.0,0.9534883720930233,0.0080078125
112000.0,0.9428571428571428,0.0064453125
113000.0,0.9512195121951219,0.0076171875
114000.0,0.9523809523809523,0.0078125
115000.0,0.9333333333333333,0.008203125
116000.0,0.9047619047619048,0.007421875
117000.0,0.9523809523809523,0.0078125
118000.0,0.9318181818181818,0.0080078125
119000.0,0.9574468085106383,0.0087890625
120000.0,0.9591836734693877,0.0091796875
121000.0,0.3953488372093023,0.0033203125
121000.0,0.5348837209302325,0.00224609375
122000.0,0.9512195121951219,0.00380859375
123000.0,0.9347826086956522,0.00419921875
124000.0,0.9574468085106383,0.00439453125
125000.0,0.9230769230769231,0.003515625
126000.0,0.9375,0.00439453125
127000.0,0.9361702127659575,0.004296875
128000.0,0.9423076923076923,0.00478515625
129000.0,0.9361702127659575,0.004296875
130000.0,0.9387755102040817,0.0044921875
131000.0,0.9607843137254902,0.00478515625
132000.0,0.9032258064516129,0.002734375
133000.0,0.9459459459459459,0.00341796875
134000.0,0.9387755102040817,0.0044921875
135000.0,0.9117647058823529,0.00302734375
136000.0,0.9545454545454546,0.0041015625
137000.0,0.9433962264150944,0.0048828125
138000.0,0.9285714285714286,0.00380859375
139000.0,0.96,0.0046875
140000.0,0.925,0.00361328125
141000.0,0.94,0.00458984375
142000.0,0.9318181818181818,0.00400390625
143000.0,0.95,0.0037109375
144000.0,0.9090909090909091,0.00390625
145000.0,0.94,0.00458984375
146000.0,0.9523809523809523,0.00390625
147000.0,0.96,0.0046875
148000.0,0.9459459459459459,0.00341796875
149000.0,0.9285714285714286,0.00380859375
150000.0,0.9333333333333333,0.0041015625
151000.0,0.9285714285714286,0.00380859375
152000.0,0.9318181818181818,0.00400390625
153000.0,0.9423076923076923,0.00478515625
154000.0,0.9565217391304348,0.004296875
155000.0,0.9423076923076923,0.00478515625
156000.0,0.9574468085106383,0.00439453125
157000.0,0.9454545454545454,0.005078125
158000.0,0.9615384615384616,0.0048828125
159000.0,0.9345703125,0.005110931396484375
160000.0,0.9411764705882353,0.0046875
161000.0,0.9166666666666666,0.00322265625
162000.0,0.926829268292683,0.0037109375
163000.0,0.9302325581395349,0.00390625
164000.0,0.9482758620689655,0.00537109375
165000.0,0.96,0.0046875
166000.0,0.9649122807017544,0.00537109375
167000.0,0.9166666666666666,0.00322265625
168000.0,0.9361702127659575,0.004296875
169000.0,0.9473684210526315,0.003515625
170000.0,0.9230769230769231,0.003515625
171000.0,0.9245283018867925,0.00478515625
172000.0,0.9069767441860465,0.00380859375
173000.0,0.9166666666666666,0.004296875
174000.0,0.9591836734693877,0.00458984375
175000.0,0.9375,0.00439453125
176000.0,0.94,0.00458984375
177000.0,0.9347826086956522,0.00419921875
178000.0,0.9534883720930233,0.00400390625
179000.0,0.9347826086956522,0.00419921875
180000.0,0.9591836734693877,0.00458984375
181000.0,0.9649122807017544,0.00537109375
182000.0,0.926829268292683,0.0037109375
183000.0,0.95,0.0037109375
184000.0,0.925,0.00361328125
185000.0,0.9318181818181818,0.00400390625
186000.0,0.918918918918919,0.0033203125
187000.0,0.9361702127659575,0.004296875
188000.0,0.9555555555555556,0.00419921875
189000.0,0.9210526315789473,0.00341796875
190000.0,0.95,0.0037109375
191000.0,0.9302325581395349,0.00390625
192000.0,0.6666666666666666,0.000390625


==> acc_cov.pebs_mod.csv <==
1000.0,0.9302325581395349,0.0078125
2000.0,0.9565217391304348,0.00859375
3000.0,0.9302325581395349,0.0078125
4000.0,0.9473684210526315,0.010546875
5000.0,0.9117647058823529,0.0060546875
6000.0,0.925,0.0072265625
7000.0,0.9534883720930233,0.0080078125
8000.0,0.9142857142857143,0.00625
9000.0,0.9090909090909091,0.0078125
10000.0,0.9545454545454546,0.008203125
11000.0,0.925,0.0072265625
12000.0,0.8611111111111112,0.0060546875
13000.0,0.9512195121951219,0.0076171875
14000.0,0.9464285714285714,0.0103515625
15000.0,0.9454545454545454,0.01015625
16000.0,0.9375,0.0087890625
17000.0,0.9361702127659575,0.00859375
18000.0,0.9534883720930233,0.0080078125
19000.0,0.9423076923076923,0.0095703125
20000.0,0.9444444444444444,0.006640625
21000.0,0.9069767441860465,0.0076171875
22000.0,0.9111111111111111,0.0080078125
23000.0,0.9591836734693877,0.0091796875
24000.0,0.9361702127659575,0.00859375
25000.0,0.9565217391304348,0.00859375
26000.0,0.9302325581395349,0.0078125
27000.0,0.9545454545454546,0.008203125
28000.0,0.94,0.0091796875
29000.0,0.9285714285714286,0.0076171875
30000.0,0.926829268292683,0.007421875
31000.0,0.918918918918919,0.006640625
32000.0,0.9230769230769231,0.00703125
33000.0,0.9210526315789473,0.0068359375
34000.0,0.9375,0.0087890625
35000.0,0.9318181818181818,0.0080078125
36000.0,0.9534883720930233,0.0080078125
37000.0,0.9024390243902439,0.0072265625
38000.0,0.9069767441860465,0.0076171875
39000.0,0.9375,0.0087890625
40000.0,0.896551724137931,0.005078125
41000.0,0.9,0.00703125
42000.0,0.9302325581395349,0.0078125
43000.0,0.9411764705882353,0.009375
44000.0,0.8823529411764706,0.005859375
45000.0,0.9534883720930233,0.0080078125
46000.0,0.9259259259259259,0.0048828125
47000.0,0.9347826086956522,0.0083984375
48000.0,0.9607843137254902,0.0095703125
49000.0,0.9387755102040817,0.008984375
50000.0,0.9523809523809523,0.0078125
51000.0,0.8648648648648649,0.00625
52000.0,0.95,0.007421875
53000.0,0.925,0.0072265625
54000.0,0.9534883720930233,0.0080078125
55000.0,0.918918918918919,0.006640625
56000.0,0.9230769230769231,0.00703125
57000.0,0.9523809523809523,0.0078125
58000.0,0.9318181818181818,0.0080078125
59000.0,0.9487179487179487,0.0072265625
60000.0,0.64,0.003125
60000.0,0.24,0.001171875
61000.0,0.95,0.007421875
62000.0,0.9375,0.0087890625
63000.0,0.9565217391304348,0.00859375
64000.0,0.9166666666666666,0.0064453125
65000.0,0.9444444444444444,0.006640625
66000.0,0.926829268292683,0.007421875
67000.0,0.9333333333333333,0.00546875
68000.0,0.9487179487179487,0.0072265625
69000.0,0.9230769230769231,0.00703125
70000.0,0.9148936170212766,0.0083984375
71000.0,0.9555555555555556,0.0083984375
72000.0,0.9512195121951219,0.0076171875
73000.0,0.9302325581395349,0.0078125
74000.0,0.9545454545454546,0.008203125
75000.0,0.925,0.0072265625
76000.0,0.9117647058823529,0.0060546875
77000.0,0.92,0.008984375
78000.0,0.95,0.007421875
79000.0,0.9302325581395349,0.0078125
80000.0,0.9117647058823529,0.0060546875
81000.0,0.9411764705882353,0.00625
82000.0,0.925,0.0072265625
83000.0,0.925,0.0072265625
84000.0,0.926829268292683,0.007421875
85000.0,0.9565217391304348,0.00859375
86000.0,0.9166666666666666,0.0064453125
87000.0,0.9361702127659575,0.00859375
88000.0,0.9444444444444444,0.006640625
89000.0,0.9117647058823529,0.0060546875
90000.0,0.9117647058823529,0.0060546875
91000.0,0.9302325581395349,0.0078125
92000.0,0.9210526315789473,0.0068359375
93000.0,0.926829268292683,0.007421875
94000.0,0.96,0.009375
95000.0,0.9411764705882353,0.009375
96000.0,0.9285714285714286,0.0076171875
97000.0,0.9433962264150944,0.009765625
98000.0,0.9444444444444444,0.006640625
99000.0,0.9473684210526315,0.00703125
100000.0,0.9555555555555556,0.0083984375
101000.0,0.9555555555555556,0.0083984375
102000.0,0.9473684210526315,0.00703125
103000.0,0.9347826086956522,0.0083984375
104000.0,0.90625,0.0056640625
105000.0,0.9487179487179487,0.0072265625
106000.0,0.9117647058823529,0.0060546875
107000.0,0.9230769230769231,0.00703125
108000.0,0.9555555555555556,0.0083984375
109000.0,0.8928571428571429,0.0048828125
110000.0,0.9090909090909091,0.005859375
111000.0,0.925,0.0072265625
112000.0,0.926829268292683,0.007421875
113000.0,0.9555555555555556,0.0083984375
114000.0,0.9210526315789473,0.0068359375
115000.0,0.9555555555555556,0.0083984375
116000.0,0.9117647058823529,0.0060546875
117000.0,0.9215686274509803,0.0091796875
118000.0,0.9428571428571428,0.0064453125
119000.0,0.9512195121951219,0.0076171875
120000.0,0.9555555555555556,0.0083984375
121000.0,0.23636363636363636,0.0025390625
121000.0,0.7090909090909091,0.00380859375
122000.0,0.9111111111111111,0.00400390625
123000.0,0.9387755102040817,0.0044921875
124000.0,0.9272727272727272,0.00498046875
125000.0,0.9285714285714286,0.00380859375
126000.0,0.9069767441860465,0.00380859375
127000.0,0.9387755102040817,0.0044921875
128000.0,0.9333333333333333,0.0041015625
129000.0,0.9361702127659575,0.004296875
130000.0,0.9344262295081968,0.00556640625
131000.0,0.9454545454545454,0.005078125
132000.0,0.926829268292683,0.0037109375
133000.0,0.9210526315789473,0.00341796875
134000.0,0.9545454545454546,0.0041015625
135000.0,0.9454545454545454,0.005078125
136000.0,0.9411764705882353,0.0046875
137000.0,0.9565217391304348,0.004296875
138000.0,0.9433962264150944,0.0048828125
139000.0,0.9375,0.00439453125
140000.0,0.9333333333333333,0.0041015625
141000.0,0.9534883720930233,0.00400390625
142000.0,0.926829268292683,0.0037109375
143000.0,0.9433962264150944,0.0048828125
144000.0,0.9545454545454546,0.0041015625
145000.0,0.94,0.00458984375
146000.0,0.9375,0.00439453125
147000.0,0.9361702127659575,0.004296875
148000.0,0.9591836734693877,0.00458984375
149000.0,0.9318181818181818,0.00400390625
150000.0,0.9454545454545454,0.005078125
151000.0,0.9090909090909091,0.00390625
152000.0,0.9230769230769231,0.003515625
153000.0,0.9512195121951219,0.00380859375
154000.0,0.9361702127659575,0.004296875
155000.0,0.9523809523809523,0.00390625
156000.0,0.926829268292683,0.0037109375
157000.0,0.9433962264150944,0.0048828125
158000.0,0.925,0.00361328125
159000.0,0.9534883720930233,0.00400390625
160000.0,0.9545454545454546,0.0041015625
161000.0,0.9333333333333333,0.0041015625
162000.0,0.926829268292683,0.0037109375
163000.0,0.9361702127659575,0.004296875
164000.0,0.918918918918919,0.0033203125
165000.0,0.9545454545454546,0.0041015625
166000.0,0.9649122807017544,0.00537109375
167000.0,0.9285714285714286,0.00380859375
168000.0,0.9347826086956522,0.00419921875
169000.0,0.925,0.00361328125
170000.0,0.9433962264150944,0.0048828125
171000.0,0.9459459459459459,0.00341796875
172000.0,0.9607843137254902,0.00478515625
173000.0,0.9333333333333333,0.00546875
174000.0,0.9069767441860465,0.00380859375
175000.0,0.96,0.0046875
176000.0,0.9491525423728814,0.00546875
177000.0,0.9361702127659575,0.004296875
178000.0,0.9318181818181818,0.00400390625
179000.0,0.9428571428571428,0.00322265625
180000.0,0.9285714285714286,0.00380859375
181000.0,0.9375,0.0029296875


==> acc_cov.ptp_cmp.csv <==
201,0.04391654188459936,1.0
805,0.05724934107699624,1.0
1208,0.13753541493388102,1.0
1410,0.22922567953000622,1.0
1611,0.28653209314872585,1.0
1813,0.47755347118181657,1.0
2015,0.49232313288070745,1.0
2216,0.7392469744888391,1.0
2418,0.7392469744888391,1.0
2620,0.7810310143297072,1.0
2821,0.8709140604261746,1.0
3023,0.8729680093109838,1.0
3225,0.9722609079118221,1.0
3427,0.9999594976021434,0.9983150482177734
3628,0.9999594976021434,0.9983150482177734
3830,0.9999594976021434,0.9983150482177734
4031,0.9999594976021434,0.9983150482177734
4233,0.9999950325482722,0.9983150482177734
4435,0.9999950325482722,0.9983150482177734
4636,0.9999988536606056,0.9983150482177734
4838,0.9999988536606056,0.9983150482177734
5040,0.9999992357734451,0.9983150482177734
5242,0.9999996178865765,0.9983150482177734
5443,0.9999996178865765,0.9983150482177734
5645,0.9999996178865765,0.9983150482177734
5847,0.9999996178865765,0.9983150482177734
6048,0.9999996178865765,0.9983150482177734
6250,0.9999996178865765,0.9983150482177734
6452,0.9999996178865765,0.9983150482177734
6653,0.9999996178865765,0.9983150482177734
6855,0.9999996178865765,0.9983150482177734
7057,0.9999996178865765,0.9983150482177734
7258,0.9999996178865765,0.9983150482177734
7460,0.9999996178865765,0.9983150482177734
7662,0.9999996178865765,0.9983150482177734
7863,0.9999996178865765,0.9983150482177734
8065,0.9999996178865765,0.9983150482177734
8267,0.9999996178865765,0.9983150482177734
8468,0.9999996178865765,0.9983150482177734
8670,0.9999996178865765,0.9983150482177734
8872,0.9999996178865765,0.9983150482177734
9074,0.9999996178865765,0.9983150482177734
9275,0.9999996178865765,0.9983150482177734
9477,0.9999996178865765,0.9983150482177734
9679,0.9999996178865765,0.9983150482177734
9880,0.9999996178865765,0.9983150482177734
10082,0.9999996178865765,0.9983150482177734
10284,0.9999996178865765,0.9983150482177734
10485,0.9999996178865765,0.9983150482177734
10687,0.9999996178865765,0.9983150482177734
10889,0.9999996178865765,0.9983150482177734
11090,0.9999996178865765,0.9983150482177734
11292,0.9999996178865765,0.9983150482177734
11494,0.9999996178865765,0.9983150482177734
11695,0.9999996178865765,0.9983150482177734
11897,0.9999996178865765,0.9983150482177734
12099,0.9999996178865765,0.9983150482177734
12300,0.9999996178865765,0.9983150482177734
12502,0.9999996178865765,0.9983150482177734
12704,0.9999996178865765,0.9983150482177734
12905,0.9999996178865765,0.9983150482177734
13107,0.9999996178865765,0.9983150482177734
13309,0.9999996178865765,0.9983150482177734
13511,0.9999996178865765,0.9983150482177734
13712,0.9999996178865765,0.9983150482177734
13914,0.9999996178865765,0.9983150482177734
14116,0.9999996178865765,0.9983150482177734
14317,0.9999996178865765,0.9983150482177734
14519,0.9999996178865765,0.9983150482177734
14721,0.9999996178865765,0.9983150482177734
14922,0.9999996178865765,0.9983150482177734
15124,0.019511233420858892,1.0
15326,0.9999996178865765,0.9983150482177734
15527,0.9999996178865765,0.9983150482177734
15729,0.9999996178865765,0.9983150482177734
15931,0.9999996178865765,0.9983150482177734
16132,0.9999996178865765,0.9983150482177734
16334,0.9999996178865765,0.9983150482177734
16536,0.9999996178865765,0.9983150482177734
16737,0.9999996178865765,0.9983150482177734
16939,0.9999996178865765,0.9983150482177734
17141,0.9999996178865765,0.9983150482177734
17343,0.9999996178865765,0.9983150482177734
17544,0.9999996178865765,0.9983150482177734
17746,0.9999996178865765,0.9983150482177734
17948,0.9999996178865765,0.9983150482177734
18149,0.9999996178865765,0.9983150482177734
18351,0.9999996178865765,0.9983150482177734
18553,0.9999996178865765,0.9983150482177734
18754,0.9999996178865765,0.9983150482177734
18956,0.9999996178865765,0.9983150482177734
19158,0.9999996178865765,0.9983150482177734
19359,0.9999996178865765,0.9983150482177734
19561,0.9999996178865765,0.9983150482177734
19763,0.9999996178865765,0.9983150482177734
19964,0.9999996178865765,0.9983150482177734
20166,0.9999996178865765,0.9983150482177734
20368,0.9999996178865765,0.9983150482177734
20569,0.9999996178865765,0.9983150482177734
20771,0.9999996178865765,0.9983150482177734
20973,0.9999996178865765,0.9983150482177734
21174,0.9999996178865765,0.9983150482177734
21376,0.9999996178865765,0.9983150482177734
21578,0.9999996178865765,0.9983150482177734
21779,0.9999996178865765,0.9983150482177734
21981,0.9999996178865765,0.9983150482177734
22183,0.9999996178865765,0.9983150482177734
22384,0.9999996178865765,0.9983150482177734
22586,0.9999996178865765,0.9983150482177734
22788,0.9999996178865765,0.9983150482177734
22990,0.9999996178865765,0.9983150482177734
23191,0.9999996178865765,0.9983150482177734
23393,0.9999996178865765,0.9983150482177734
23595,0.9999996178865765,0.9983150482177734
23796,0.9999996178865765,0.9983150482177734
23998,0.9999996178865765,0.9983150482177734
24200,0.019318203967982853,1.0
24401,0.9999996178865765,0.9983150482177734
24603,0.9999996178865765,0.9983150482177734
24805,0.9999996178865765,0.9983150482177734
25006,0.9999996178865765,0.9983150482177734
25208,0.9999996178865765,0.9983150482177734
25410,0.9999996178865765,0.9983150482177734
25611,0.9999996178865765,0.9983150482177734
25813,0.9999996178865765,0.9983150482177734
26015,0.9999996178865765,0.9983150482177734
26216,0.9999996178865765,0.9983150482177734
26418,0.9999996178865765,0.9983150482177734
26620,0.9999996178865765,0.9983150482177734
26821,0.9999996178865765,0.9983150482177734
27023,0.9999996178865765,0.9983150482177734
27225,0.9999996178865765,0.9983150482177734
27426,0.9999996178865765,0.9983150482177734
27628,0.9999996178865765,0.9983150482177734
27830,0.9999996178865765,0.9983150482177734
28031,0.019318203967982853,1.0
28233,0.9999996178865765,0.9983150482177734
28435,0.9999996178865765,0.9983150482177734
28636,0.019318203967982853,1.0
28838,0.9999996178865765,0.9983150482177734
29040,0.9999996178865765,0.9983150482177734
29241,0.9999996178865765,0.9983150482177734
29443,0.9999996178865765,0.9983150482177734
29645,0.9999996178865765,0.9983150482177734
29846,0.9999996178865765,0.9983150482177734
30048,0.9999996178865765,0.9983150482177734
30250,0.9999996178865765,0.9983150482177734
30451,0.9999996178865765,0.9983150482177734
30653,0.9999996178865765,0.9983150482177734
30855,0.019318203967982853,1.0
31057,0.9999996178865765,0.9983150482177734
31258,0.9999996178865765,0.9983150482177734
31460,0.9999996178865765,0.9983150482177734
31662,0.9999996178865765,0.9983150482177734
31863,0.9999996178865765,0.9983150482177734
32065,0.9999996178865765,0.9983150482177734
32267,0.9999996178865765,0.9983150482177734
32468,0.9999996178865765,0.9983150482177734
32670,0.9999996178865765,0.9983150482177734
32872,0.9999996178865765,0.9983150482177734
33073,0.9999996178865765,0.9983150482177734
33275,0.9999996178865765,0.9983150482177734
33477,0.9999996178865765,0.9983150482177734
33678,0.9999996178865765,0.9983150482177734
33880,0.9999996178865765,0.9983150482177734
34082,0.9999996178865765,0.9983150482177734
34283,0.9999996178865765,0.9983150482177734
34485,0.9999996178865765,0.9983150482177734
34687,0.9999996178865765,0.9983150482177734
34888,0.9999996178865765,0.9983150482177734
35090,0.9999996178865765,0.9983150482177734
35292,0.019318203967982853,1.0
35493,0.9999996178865765,0.9983150482177734
35695,0.9999996178865765,0.9983150482177734
35897,0.9999996178865765,0.9983150482177734
36098,0.9999996178865765,0.9983150482177734
36300,0.9999996178865765,0.9983150482177734
36502,0.9999996178865765,0.9983150482177734
36703,0.9999996178865765,0.9983150482177734
36905,0.019318203967982853,1.0
37107,0.9999996178865765,0.9983150482177734
37308,0.9999996178865765,0.9983150482177734
37510,0.9999996178865765,0.9983150482177734
37712,0.9999996178865765,0.9983150482177734
37913,0.9999996178865765,0.9983150482177734
38115,0.9999996178865765,0.9983150482177734
38317,0.9999996178865765,0.9983150482177734
38518,0.9999996178865765,0.9983150482177734
38720,0.9999996178865765,0.9983150482177734
38922,0.9999996178865765,0.9983150482177734
39123,0.9999996178865765,0.9983150482177734
39325,0.9999996178865765,0.9983150482177734
39527,0.9999996178865765,0.9983150482177734
39728,0.9999996178865765,0.9983150482177734
39930,0.9999996178865765,0.9983150482177734
40132,0.9999996178865765,0.9983150482177734
40334,0.9999996178865765,0.9983150482177734
40535,0.9999996178865765,0.9983150482177734
40737,0.9999996178865765,0.9983150482177734
40939,0.9999996178865765,0.9983150482177734
41140,0.9999996178865765,0.9983150482177734
41342,0.9999996178865765,0.9983150482177734
41544,0.9999996178865765,0.9983150482177734
41745,0.9999996178865765,0.9983150482177734
41947,0.9999996178865765,0.9983150482177734
42149,0.9999996178865765,0.9983150482177734
42350,0.9999996178865765,0.9983150482177734
42552,0.9999996178865765,0.9983150482177734
42753,0.9999996178865765,0.9983150482177734
42955,0.9999996178865765,0.9983150482177734
43157,0.9999996178865765,0.9983150482177734
43359,0.9999996178865765,0.9983150482177734
43560,0.9999996178865765,0.9983150482177734
43762,0.9999996178865765,0.9983150482177734
43964,0.9999996178865765,0.9983150482177734
44165,0.9999996178865765,0.9983150482177734
44367,0.9999996178865765,0.9983150482177734
44569,0.9999996178865765,0.9983150482177734
44770,0.9999996178865765,0.9983150482177734
44972,0.9999996178865765,0.9983150482177734
45174,0.9999996178865765,0.9983150482177734
45375,0.9999996178865765,0.9983150482177734
45577,0.9999996178865765,0.9983150482177734
45779,0.019318203967982853,1.0
45980,0.9999996178865765,0.9983150482177734
46182,0.9999996178865765,0.9983150482177734
46384,0.9999996178865765,0.9983150482177734
46585,0.9999996178865765,0.9983150482177734
46787,0.9999996178865765,0.9983150482177734
46989,0.9999996178865765,0.9983150482177734
47190,0.9999996178865765,0.9983150482177734
47392,0.9999996178865765,0.9983150482177734
47594,0.9999996178865765,0.9983150482177734
47796,0.9999996178865765,0.9983150482177734
47997,0.9999996178865765,0.9983150482177734
48199,0.9999996178865765,0.9983150482177734
48401,0.9999996178865765,0.9983150482177734
48602,0.9999996178865765,0.9983150482177734
48804,0.9999996178865765,0.9983150482177734
49006,0.9999996178865765,0.9983150482177734
49207,0.9999996178865765,0.9983150482177734
49409,0.9999996178865765,0.9983150482177734
49611,0.9999996178865765,0.9983150482177734
49812,0.9999996178865765,0.9983150482177734
50014,0.9999996178865765,0.9983150482177734
50216,0.9999996178865765,0.9983150482177734
50417,0.9999996178865765,0.9983150482177734
50619,0.9999996178865765,0.9983150482177734
50821,0.019318203967982853,1.0
51022,0.9999996178865765,0.9983150482177734
51224,0.9999996178865765,0.9983150482177734
51426,0.9999996178865765,0.9983150482177734
51627,0.9999996178865765,0.9983150482177734
51829,0.9999996178865765,0.9983150482177734
52031,0.9999996178865765,0.9983150482177734
52232,0.9999996178865765,0.9983150482177734
52434,0.9999996178865765,0.9983150482177734
52636,0.9999996178865765,0.9983150482177734
52837,0.9999996178865765,0.9983150482177734
53039,0.9999996178865765,0.9983150482177734
53241,0.9999996178865765,0.9983150482177734
53442,0.9999996178865765,0.9983150482177734
53644,0.9999996178865765,0.9983150482177734
53846,0.9999996178865765,0.9983150482177734
54047,0.9999996178865765,0.9983150482177734
54249,0.9999996178865765,0.9983150482177734
54451,0.9999996178865765,0.9983150482177734
54652,0.9999996178865765,0.9983150482177734
54854,0.9999996178865765,0.9983150482177734
55056,0.9999996178865765,0.9983150482177734
55258,0.9999996178865765,0.9983150482177734
55459,0.9999996178865765,0.9983150482177734
55661,0.9999996178865765,0.9983150482177734
55863,0.9999996178865765,0.9983150482177734
56064,0.9999996178865765,0.9983150482177734
56266,0.9999996178865765,0.9983150482177734
56468,0.9999996178865765,0.9983150482177734
56669,0.9999996178865765,0.9983150482177734
56871,0.9999996178865765,0.9983150482177734
57073,0.9999996178865765,0.9983150482177734
57274,0.9999996178865765,0.9983150482177734
57476,0.9999996178865765,0.9983150482177734
57678,0.9999996178865765,0.9983150482177734
57879,0.9999996178865765,0.9983150482177734
58081,0.9999996178865765,0.9983150482177734
58283,0.9999996178865765,0.9983150482177734
58485,0.9999996178865765,0.9983150482177734
58686,0.9999996178865765,0.9983150482177734
58888,0.019318203967982853,1.0
59090,0.019319615198283617,0.9983150482177734
59090,0.01935222276051399,1.0
59493,0.019733465873394546,1.0
59694,0.09396888750299182,1.0
59896,0.31142921905153825,0.9942520141601563
60097,0.31142921905153825,0.9942520141601563
60299,0.7345025455926838,0.9942520141601563
60501,0.7880289902483993,0.9942520141601563
60702,0.8116893996535708,0.9942520141601563
60904,0.9782239250080319,0.9942520141601563
61106,0.9957349201691973,0.9942520141601563
61307,0.9957349201691973,0.9942520141601563
61509,0.9957349201691973,0.9942520141601563
61711,0.9957349201691973,0.9942520141601563
61912,0.9957349201691973,0.9942520141601563
62114,0.9957349201691973,0.9942520141601563
62316,0.9957349201691973,0.9942520141601563
62518,0.01920711141424418,1.0
62719,0.9957349201691973,0.9942520141601563
62921,0.9957349201691973,0.9942520141601563
63123,0.9957349201691973,0.9942520141601563
63324,0.9957349201691973,0.9942520141601563
63526,0.9957349201691973,0.9942520141601563
63728,0.9957349201691973,0.9942520141601563
63929,0.9957349201691973,0.9942520141601563
64131,0.9957349201691973,0.9942520141601563
64333,0.9957349201691973,0.9942520141601563
64535,0.9957349201691973,0.9942520141601563
64736,0.9957349201691973,0.9942520141601563
64938,0.9957349201691973,0.9942520141601563
65140,0.9966315907006055,0.9942520141601563
65341,0.9990612617730384,0.9942520141601563
65543,0.9990612617730384,0.9942520141601563
65745,0.49590957459386603,1.0
65946,0.8340566337893732,1.0
66148,0.8636140513864593,1.0
66350,0.9099583974785088,1.0
66552,0.9894037210583824,1.0
66753,0.9963629922968716,1.0
66955,0.999174418719884,1.0
67157,0.999174418719884,1.0
67358,0.9998516302932037,1.0
67560,0.9998516302932037,1.0
67762,0.9998516302932037,1.0
67963,0.9998516302932037,1.0
68165,0.9998516302932037,1.0
68367,0.9998516302932037,1.0
68569,0.9998516302932037,1.0
68770,0.9998516302932037,1.0
68972,0.9998516302932037,1.0
69174,0.9998516302932037,1.0
69375,0.9998516302932037,1.0
69577,0.9998516302932037,1.0
69779,0.0192086394326159,1.0
69980,0.9998516302932037,1.0
70182,0.0192086394326159,1.0
70384,0.6850788936774512,1.0
70585,0.0192086394326159,1.0
70787,0.9095801470697942,1.0
70989,0.9998516302932037,1.0
71190,0.9998516302932037,1.0
71392,0.9998516302932037,1.0
71594,0.9998516302932037,1.0
71796,0.9998516302932037,1.0
71997,0.9998516302932037,1.0
72199,0.9998516302932037,1.0
72401,0.9998516302932037,1.0
72602,0.9998516302932037,1.0
72804,0.9998516302932037,1.0
73006,0.9998516302932037,1.0
73207,0.9998516302932037,1.0
73409,0.9998516302932037,1.0
73611,0.9998516302932037,1.0
73813,0.9998516302932037,1.0
74014,0.9998516302932037,1.0
74216,0.9998516302932037,1.0
74418,0.9998516302932037,1.0
74619,0.0192086394326159,1.0
74821,0.9998516302932037,1.0
75023,0.9998516302932037,1.0
75224,0.9998516302932037,1.0
75426,0.9998516302932037,1.0
75628,0.9998516302932037,1.0
75829,0.9998516302932037,1.0
76031,0.9998516302932037,1.0
76233,0.0192086394326159,1.0
76434,0.9998516302932037,1.0
76636,0.9998516302932037,1.0
76838,0.9998516302932037,1.0
77039,0.0192086394326159,1.0
77241,0.9998516302932037,1.0
77443,0.9998516302932037,1.0
77644,0.9998516302932037,1.0
77846,0.0192086394326159,1.0
78048,0.9998516302932037,1.0
78249,0.9998516302932037,1.0
78451,0.9998516302932037,1.0
78653,0.9998516302932037,1.0
78854,0.9998516302932037,1.0
79056,0.9998516302932037,1.0
79258,0.0192086394326159,1.0
79459,0.9998516302932037,1.0
79661,0.9998516302932037,1.0
79863,0.9998516302932037,1.0
80064,0.9998516302932037,1.0
80266,0.9998516302932037,1.0
80468,0.9998516302932037,1.0
80669,0.0192086394326159,1.0
80871,0.9998516302932037,1.0
81073,0.9998516302932037,1.0
81274,0.9998516302932037,1.0
81476,0.9998516302932037,1.0
81678,0.0192086394326159,1.0
81879,0.9998516302932037,1.0
82081,0.9998516302932037,1.0
82283,0.9998516302932037,1.0
82484,0.9998516302932037,1.0
82686,0.9998516302932037,1.0
82887,0.9998516302932037,1.0
83089,0.9998516302932037,1.0
83291,0.9998516302932037,1.0
83493,0.0192086394326159,1.0
83694,0.9998516302932037,1.0
83896,0.9998516302932037,1.0
84098,0.9998516302932037,1.0
84299,0.9998516302932037,1.0
84501,0.9998516302932037,1.0
84703,0.9998516302932037,1.0
84904,0.9998516302932037,1.0
85106,0.9998516302932037,1.0
85308,0.9998516302932037,1.0
85509,0.9998516302932037,1.0
85711,0.0192086394326159,1.0
85913,0.9998516302932037,1.0
86114,0.9998516302932037,1.0
86316,0.9998516302932037,1.0
86518,0.9998516302932037,1.0
86719,0.9998516302932037,1.0
86921,0.9998516302932037,1.0
87122,0.9998516302932037,1.0
87324,0.9998516302932037,1.0
87526,0.9998516302932037,1.0
87728,0.9998516302932037,1.0
87929,0.9998516302932037,1.0
88131,0.9998516302932037,1.0
88333,0.9998516302932037,1.0
88534,0.9998516302932037,1.0
88736,0.9998516302932037,1.0
88938,0.9998516302932037,1.0
89139,0.9998516302932037,1.0
89341,0.9998516302932037,1.0
89543,0.9998516302932037,1.0
89744,0.9998516302932037,1.0
89946,0.9998516302932037,1.0
90148,0.9998516302932037,1.0
90349,0.9998516302932037,1.0
90551,0.9998516302932037,1.0
90753,0.9998516302932037,1.0
90954,0.9998516302932037,1.0
91156,0.9998516302932037,1.0
91358,0.9998516302932037,1.0
91559,0.9998516302932037,1.0
91761,0.9998516302932037,1.0
91963,0.9998516302932037,1.0
92164,0.9998516302932037,1.0
92366,0.9998516302932037,1.0
92568,0.9998516302932037,1.0
92769,0.0192086394326159,1.0
92971,0.0192086394326159,1.0
93173,0.9998516302932037,1.0
93374,0.021297470805101658,1.0
93576,0.9998516302932037,1.0
93777,0.9998516302932037,1.0
93979,0.9998516302932037,1.0
94181,0.0192086394326159,1.0
94382,0.9998516302932037,1.0
94584,0.9998516302932037,1.0
94786,0.9998516302932037,1.0
94987,0.9998516302932037,1.0
95189,0.9998516302932037,1.0
95391,0.0192086394326159,1.0
95592,0.7099115562381165,1.0
95794,0.8359682162169747,1.0
95996,0.8883891338524504,1.0
96197,0.8984044602184322,1.0
96399,0.9998516302932037,1.0
96600,0.9998516302932037,1.0
96802,0.494720532645886,1.0
97004,0.7653998082879966,1.0
97205,0.9998516302932037,1.0
97407,0.9998516302932037,1.0
97608,0.0192086394326159,1.0
97810,0.9998516302932037,1.0
98012,0.9998516302932037,1.0
98213,0.9998516302932037,1.0
98415,0.0192086394326159,1.0
98617,0.9998516302932037,1.0
98818,0.6619248047321321,1.0
99020,0.907220519330313,1.0
99222,0.9998516302932037,1.0
99423,0.9998516302932037,1.0
99625,0.9998516302932037,1.0
99826,0.9998516302932037,1.0
100028,0.9998516302932037,1.0
100230,0.9998516302932037,1.0
100431,0.0192086394326159,1.0
100633,0.9998516302932037,1.0
100835,0.9998516302932037,1.0
101036,0.9998516302932037,1.0
101238,0.9998516302932037,1.0
101440,0.9998516302932037,1.0
101641,0.9998516302932037,1.0
101843,0.9998516302932037,1.0
102045,0.9998516302932037,1.0
102246,0.9998516302932037,1.0
102448,0.9998516302932037,1.0
102650,0.9998516302932037,1.0
102851,0.9998516302932037,1.0
103053,0.9998516302932037,1.0
103255,0.9998516302932037,1.0
103456,0.9998516302932037,1.0
103658,0.9998516302932037,1.0
103860,0.9998516302932037,1.0
104061,0.9998516302932037,1.0
104263,0.9998516302932037,1.0
104465,0.9998516302932037,1.0
104666,0.9998516302932037,1.0
104868,0.9998516302932037,1.0
105070,0.9998516302932037,1.0
105271,0.9998516302932037,1.0
105473,0.9998516302932037,1.0
105675,0.0192086394326159,1.0
105876,0.9998516302932037,1.0
106078,0.9998516302932037,1.0
106280,0.9998516302932037,1.0
106481,0.9998516302932037,1.0
106683,0.9998516302932037,1.0
106885,0.9998516302932037,1.0
107086,0.9998516302932037,1.0
107288,0.9998516302932037,1.0
107490,0.9998516302932037,1.0
107691,0.9998516302932037,1.0
107893,0.9998516302932037,1.0
108095,0.9998516302932037,1.0
108296,0.9998516302932037,1.0
108498,0.9998516302932037,1.0
108700,0.9998516302932037,1.0
108901,0.9998516302932037,1.0
109103,0.9998516302932037,1.0
109305,0.9998516302932037,1.0
109506,0.9998516302932037,1.0
109708,0.9998516302932037,1.0
109910,0.9998516302932037,1.0
110111,0.9998516302932037,1.0
110313,0.9998516302932037,1.0
110515,0.9998516302932037,1.0
110716,0.9998516302932037,1.0
110918,0.9998516302932037,1.0
111120,0.9998516302932037,1.0
111321,0.9998516302932037,1.0
111523,0.9998516302932037,1.0
111725,0.9998516302932037,1.0
111926,0.9998516302932037,1.0
112128,0.02062462729859317,1.0
112330,0.9998516302932037,1.0
112531,0.9998516302932037,1.0
112733,0.9998516302932037,1.0
112935,0.9998516302932037,1.0
113136,0.9998516302932037,1.0
113338,0.9998516302932037,1.0
113540,0.9998516302932037,1.0
113741,0.0192086394326159,1.0
113943,0.9998516302932037,1.0
114145,0.9998516302932037,1.0
114346,0.9998516302932037,1.0
114548,0.9998516302932037,1.0
114750,0.9998516302932037,1.0
114951,0.9998516302932037,1.0
115153,0.9998516302932037,1.0
115355,0.9998516302932037,1.0
115556,0.9998516302932037,1.0
115758,0.9998516302932037,1.0
115960,0.9998516302932037,1.0
116161,0.9998516302932037,1.0
116363,0.9998516302932037,1.0
116565,0.9998516302932037,1.0
116766,0.9998516302932037,1.0
116968,0.9998516302932037,1.0
117170,0.9998516302932037,1.0
117371,0.9998516302932037,1.0
117573,0.9998516302932037,1.0
117775,0.9998516302932037,1.0
117976,0.9998516302932037,1.0
118178,0.9998516302932037,1.0
118380,0.9998516302932037,1.0
118581,0.0192086394326159,1.0
118783,0.9998516302932037,1.0
118985,0.9998516302932037,1.0
119388,0.01968122473219952,0.5
119791,0.2460153331639075,0.5
119992,0.038111269542994784,1.0
120194,0.63406017505444,0.5
120396,0.03839678370691166,1.0
120597,0.3515676366100862,1.0
120799,0.7035549190658488,1.0
121001,0.7519817604033456,1.0
121202,0.7519817604033456,1.0
121404,0.7735456956427119,1.0
121606,0.8950868628015375,1.0
121807,0.9767619237825081,1.0
122009,0.9793170994295455,0.9993484497070313
122211,0.9793170994295455,0.9993484497070313
122413,0.9795957744440693,0.9993484497070313
122614,0.9797778593927299,0.9993484497070313
122816,0.9797778593927299,0.9993484497070313
123018,0.9797778593927299,0.9993484497070313
123220,0.9797778593927299,0.9993484497070313
123421,0.9797778593927299,0.9993484497070313
123623,0.9857493844550609,0.9993484497070313
123825,0.9949627387441065,0.9988523483276367
124027,0.9949627387441065,0.9988523483276367
124229,0.9949627387441065,0.9988523483276367
124430,0.9373250050762058,0.9993484497070313
124632,0.9949627387441065,0.9988523483276367
124834,0.03829299168003215,0.9988523483276367
125035,0.9949627387441065,0.9988523483276367
125237,0.9949627387441065,0.9988523483276367
125439,0.9949627387441065,0.9988523483276367
125641,0.9949627387441065,0.9988523483276367
125843,0.9949627387441065,0.9988523483276367
126044,0.9949627387441065,0.9988523483276367
126246,0.9949627387441065,0.9988523483276367
126448,0.9949627387441065,0.9988523483276367
126650,0.9949627387441065,0.9988523483276367
126851,0.03778192893832585,0.9995038986206055
127053,0.9949627387441065,0.9988523483276367
127254,0.03778192893832585,0.9995038986206055
127456,0.9949627387441065,0.9988523483276367
127658,0.9949627387441065,0.9988523483276367
127860,0.9949627387441065,0.9988523483276367
128062,0.9949627387441065,0.9988523483276367
128263,0.9949627387441065,0.9988523483276367
128465,0.9949627387441065,0.9988523483276367
128667,0.9949627387441065,0.9988523483276367
128869,0.9949627387441065,0.9988523483276367
129070,0.9949627387441065,0.9988523483276367
129272,0.9949627387441065,0.9988523483276367
129474,0.9949627387441065,0.9988523483276367
129676,0.9949627387441065,0.9988523483276367
129878,0.03778192893832585,0.9995038986206055
130079,0.9949627387441065,0.9988523483276367
130281,0.9949627387441065,0.9988523483276367
130483,0.9949627387441065,0.9988523483276367
130685,0.9949627387441065,0.9988523483276367
130886,0.9949627387441065,0.9988523483276367
131088,0.9949627387441065,0.9988523483276367
131290,0.9949627387441065,0.9988523483276367
131492,0.9949627387441065,0.9988523483276367
131694,0.9949627387441065,0.9988523483276367
131895,0.9949627387441065,0.9988523483276367
132097,0.9949627387441065,0.9988523483276367
132299,0.9949627387441065,0.9988523483276367
132501,0.9949627387441065,0.9988523483276367
132703,0.9949627387441065,0.9988523483276367
132905,0.9949627387441065,0.9988523483276367
133106,0.0375554086750301,0.9988523483276367
133308,0.9949627387441065,0.9988523483276367
133510,0.9949627387441065,0.9988523483276367
133712,0.9949627387441065,0.9988523483276367
133914,0.9949627387441065,0.9988523483276367
134116,0.9949627387441065,0.9988523483276367
134317,0.9949627387441065,0.9988523483276367
134519,0.9949627387441065,0.9988523483276367
134721,0.9949627387441065,0.9988523483276367
134923,0.9949627387441065,0.9988523483276367
135125,0.9949627387441065,0.9988523483276367
135326,0.9949627387441065,0.9988523483276367
135528,0.9949627387441065,0.9988523483276367
135730,0.9949627387441065,0.9988523483276367
135932,0.9949627387441065,0.9988523483276367
136133,0.9949627387441065,0.9988523483276367
136335,0.9949627387441065,0.9988523483276367
136537,0.9949627387441065,0.9988523483276367
136738,0.9949627387441065,0.9988523483276367
136940,0.9949627387441065,0.9988523483276367
137142,0.9949627387441065,0.9988523483276367
137344,0.9949627387441065,0.9988523483276367
137545,0.9949627387441065,0.9988523483276367
137747,0.9949627387441065,0.9988523483276367
137949,0.9949627387441065,0.9988523483276367
138150,0.0375554086750301,0.9988523483276367
138352,0.9949627387441065,0.9988523483276367
138554,0.9949627387441065,0.9988523483276367
138756,0.9949627387441065,0.9988523483276367
138957,0.9949627387441065,0.9988523483276367
139159,0.9949627387441065,0.9988523483276367
139361,0.9949627387441065,0.9988523483276367
139563,0.9949627387441065,0.9988523483276367
139764,0.9949627387441065,0.9988523483276367
139966,0.03778192893832585,0.9995038986206055
140168,0.9949627387441065,0.9988523483276367
140370,0.9949627387441065,0.9988523483276367
140571,0.9949627387441065,0.9988523483276367
140773,0.9949627387441065,0.9988523483276367
140975,0.9949627387441065,0.9988523483276367
141177,0.9949627387441065,0.9988523483276367
141378,0.9949627387441065,0.9988523483276367
141580,0.9949627387441065,0.9988523483276367
141782,0.9949627387441065,0.9988523483276367
141983,0.9949627387441065,0.9988523483276367
142185,0.9949627387441065,0.9988523483276367
142387,0.0375554086750301,0.9988523483276367
142588,0.9949627387441065,0.9988523483276367
142790,0.9949627387441065,0.9988523483276367
142992,0.9949627387441065,0.9988523483276367
143194,0.03778192893832585,0.9995038986206055
143395,0.0375554086750301,0.9988523483276367
143597,0.9949627387441065,0.9988523483276367
143798,0.0375554086750301,0.9988523483276367
144000,0.9949627387441065,0.9988523483276367
144202,0.9949627387441065,0.9988523483276367
144404,0.9949627387441065,0.9988523483276367
144605,0.9949627387441065,0.9988523483276367
144807,0.9949627387441065,0.9988523483276367
145009,0.03778192893832585,0.9995038986206055
145211,0.9949627387441065,0.9988523483276367
145412,0.9949627387441065,0.9988523483276367
145614,0.9949627387441065,0.9988523483276367
145816,0.9949627387441065,0.9988523483276367
146018,0.9949627387441065,0.9988523483276367
146219,0.9949627387441065,0.9988523483276367
146421,0.03778192893832585,0.9995038986206055
146623,0.9994883142502478,0.9988523483276367
146824,0.9994883142502478,0.9988523483276367
147026,0.9994883142502478,0.9988523483276367
147228,0.9994883142502478,0.9988523483276367
147429,0.9994883142502478,0.9988523483276367
147631,0.9994883142502478,0.9988523483276367
147833,0.9994883142502478,0.9988523483276367
148035,0.9994883142502478,0.9988523483276367
148236,0.9994883142502478,0.9988523483276367
148438,0.9994883142502478,0.9988523483276367
148640,0.9994883142502478,0.9988523483276367
148842,0.0375554086750301,0.9988523483276367
149043,0.9994883142502478,0.9988523483276367
149245,0.9994883142502478,0.9988523483276367
149447,0.9994883142502478,0.9988523483276367
149648,0.9994883142502478,0.9988523483276367
149850,0.037788421991560864,0.9995038986206055
150052,0.9994883142502478,0.9988523483276367
150254,0.9994883142502478,0.9988523483276367
150456,0.9994883142502478,0.9988523483276367
150657,0.9994883142502478,0.9988523483276367
150859,0.9994883142502478,0.9988523483276367
151061,0.9994883142502478,0.9988523483276367
151263,0.9994883142502478,0.9988523483276367
151464,0.9994883142502478,0.9988523483276367
151666,0.9994883142502478,0.9988523483276367
151868,0.9994883142502478,0.9988523483276367
152070,0.037788421991560864,0.9995038986206055
152271,0.9994883142502478,0.9988523483276367
152473,0.9994883142502478,0.9988523483276367
152675,0.9994883142502478,0.9988523483276367
152877,0.9994883142502478,0.9988523483276367
153078,0.9994883142502478,0.9988523483276367
153280,0.9994883142502478,0.9988523483276367
153482,0.9994883142502478,0.9988523483276367
153683,0.9994883142502478,0.9988523483276367
153885,0.9994883142502478,0.9988523483276367
154087,0.9994883142502478,0.9988523483276367
154289,0.9994883142502478,0.9988523483276367
154490,0.9994883142502478,0.9988523483276367
154692,0.9994883142502478,0.9988523483276367
154894,0.9994883142502478,0.9988523483276367
155096,0.9994883142502478,0.9988523483276367
155297,0.9994883142502478,0.9988523483276367
155499,0.9994883142502478,0.9988523483276367
155701,0.9994883142502478,0.9988523483276367
155902,0.9994883142502478,0.9988523483276367
156104,0.9994883142502478,0.9988523483276367
156306,0.9994883142502478,0.9988523483276367
156508,0.9994883142502478,0.9988523483276367
156710,0.9994883142502478,0.9988523483276367
156911,0.9994883142502478,0.9988523483276367
157113,0.9994883142502478,0.9988523483276367
157315,0.9994883142502478,0.9988523483276367
157517,0.9994883142502478,0.9988523483276367
157718,0.9994883142502478,0.9988523483276367
157920,0.9994883142502478,0.9988523483276367
158122,0.9994883142502478,0.9988523483276367
158323,0.9994883142502478,0.9988523483276367
158525,0.9994883142502478,0.9988523483276367
158727,0.9994883142502478,0.9988523483276367
158929,0.9994883142502478,0.9988523483276367
159130,0.9994883142502478,0.9988523483276367
159332,0.9994883142502478,0.9988523483276367
159534,0.0375554086750301,0.9988523483276367
159736,0.9994883142502478,0.9988523483276367
159937,0.9994883142502478,0.9988523483276367
160139,0.9994883142502478,0.9988523483276367
160341,0.9994883142502478,0.9988523483276367
160542,0.9994883142502478,0.9988523483276367
160744,0.9994883142502478,0.9988523483276367
160946,0.9994883142502478,0.9988523483276367
161148,0.9994883142502478,0.9988523483276367
161349,0.9994883142502478,0.9988523483276367
161551,0.9994883142502478,0.9988523483276367
161753,0.9994883142502478,0.9988523483276367
161955,0.9994883142502478,0.9988523483276367
162156,0.9994883142502478,0.9988523483276367
162358,0.9994883142502478,0.9988523483276367
162560,0.9994883142502478,0.9988523483276367
162762,0.9994883142502478,0.9988523483276367
162963,0.9994883142502478,0.9988523483276367
163165,0.9994883142502478,0.9988523483276367
163367,0.9994883142502478,0.9988523483276367
163568,0.9994883142502478,0.9988523483276367
163770,0.9994883142502478,0.9988523483276367
163972,0.9994883142502478,0.9988523483276367
164174,0.9994883142502478,0.9988523483276367
164375,0.9994883142502478,0.9988523483276367
164577,0.9994883142502478,0.9988523483276367
164779,0.9994883142502478,0.9988523483276367
164981,0.9994883142502478,0.9988523483276367
165182,0.9994883142502478,0.9988523483276367
165384,0.9994883142502478,0.9988523483276367
165586,0.9994883142502478,0.9988523483276367
165788,0.9994883142502478,0.9988523483276367
165989,0.0375554086750301,0.9988523483276367
166191,0.9994883142502478,0.9988523483276367
166393,0.037788421991560864,0.9995038986206055
166594,0.9994883142502478,0.9988523483276367
166796,0.9994883142502478,0.9988523483276367
166998,0.9994883142502478,0.9988523483276367
167200,0.9994883142502478,0.9988523483276367
167402,0.9994883142502478,0.9988523483276367
167603,0.0375554086750301,0.9988523483276367
167805,0.9994883142502478,0.9988523483276367
168007,0.9994883142502478,0.9988523483276367
168209,0.9994883142502478,0.9988523483276367
168411,0.9994883142502478,0.9988523483276367
168612,0.9994883142502478,0.9988523483276367
168814,0.9994883142502478,0.9988523483276367
169016,0.9994883142502478,0.9988523483276367
169217,0.9994883142502478,0.9988523483276367
169419,0.9994883142502478,0.9988523483276367
169621,0.9994883142502478,0.9988523483276367
169823,0.9994883142502478,0.9988523483276367
170024,0.037788421991560864,0.9995038986206055
170226,0.9994883142502478,0.9988523483276367
170428,0.9994883142502478,0.9988523483276367
170630,0.9994883142502478,0.9988523483276367
170831,0.9994883142502478,0.9988523483276367
171033,0.9994883142502478,0.9988523483276367
171235,0.9994883142502478,0.9988523483276367
171437,0.9994883142502478,0.9988523483276367
171638,0.9994883142502478,0.9988523483276367
171840,0.9994883142502478,0.9988523483276367
172042,0.037788421991560864,0.9995038986206055
172243,0.9994883142502478,0.9988523483276367
172445,0.037788421991560864,0.9995038986206055
172647,0.9994883142502478,0.9988523483276367
172849,0.9994883142502478,0.9988523483276367
173050,0.9994883142502478,0.9988523483276367
173252,0.9994883142502478,0.9988523483276367
173454,0.9994883142502478,0.9988523483276367
173656,0.9994883142502478,0.9988523483276367
173857,0.9994883142502478,0.9988523483276367
174059,0.9994883142502478,0.9988523483276367
174261,0.9994883142502478,0.9988523483276367
174463,0.9994883142502478,0.9988523483276367
174664,0.9994883142502478,0.9988523483276367
174866,0.9994883142502478,0.9988523483276367
175068,0.9994883142502478,0.9988523483276367
175269,0.9994883142502478,0.9988523483276367
175471,0.9994883142502478,0.9988523483276367
175673,0.0375554086750301,0.9988523483276367
175875,0.9994883142502478,0.9988523483276367
176076,0.9994883142502478,0.9988523483276367
176278,0.9994883142502478,0.9988523483276367
176480,0.9994883142502478,0.9988523483276367
176682,0.9994883142502478,0.9988523483276367
176883,0.9994883142502478,0.9988523483276367
177085,0.9994883142502478,0.9988523483276367
177287,0.9994883142502478,0.9988523483276367
177489,0.9994883142502478,0.9988523483276367
177690,0.9994883142502478,0.9988523483276367
177892,0.9994883142502478,0.9988523483276367
178094,0.9994883142502478,0.9988523483276367
178295,0.9994883142502478,0.9988523483276367
178497,0.9994883142502478,0.9988523483276367
178699,0.9994883142502478,0.9988523483276367
178901,0.9994883142502478,0.9988523483276367
179102,0.9994883142502478,0.9988523483276367
179304,0.9994883142502478,0.9988523483276367
179506,0.9994883142502478,0.9988523483276367
179708,0.9994883142502478,0.9988523483276367
179909,0.9994883142502478,0.9988523483276367
180111,0.9994883142502478,0.9988523483276367
180313,0.9994883142502478,0.9988523483276367
180515,0.0375554086750301,0.9988523483276367
180716,0.0375554086750301,0.9988523483276367
180918,0.9994883142502478,0.9988523483276367
181120,0.9994883142502478,0.9988523483276367
181321,0.9994883142502478,0.9988523483276367
181523,0.9994883142502478,0.9988523483276367
181725,0.9994883142502478,0.9988523483276367
181927,0.9994883142502478,0.9988523483276367
182128,0.9994883142502478,0.9988523483276367
182330,0.9994883142502478,0.9988523483276367
182532,0.9994883142502478,0.9988523483276367
182734,0.9994883142502478,0.9988523483276367
182935,0.9994883142502478,0.9988523483276367
183137,0.9994883142502478,0.9988523483276367
183339,0.037788421991560864,0.9995038986206055
183541,0.9994883142502478,0.9988523483276367
183742,0.9994883142502478,0.9988523483276367
183944,0.9994883142502478,0.9988523483276367
184146,0.9994883142502478,0.9988523483276367
184348,0.9994883142502478,0.9988523483276367
184549,0.9994883142502478,0.9988523483276367
184751,0.9994883142502478,0.9988523483276367
184953,0.9994883142502478,0.9988523483276367
185154,0.9994883142502478,0.9988523483276367
185356,0.9994883142502478,0.9988523483276367
185558,0.9994883142502478,0.9988523483276367
185760,0.0375554086750301,0.9988523483276367
185961,0.9994883142502478,0.9988523483276367
186163,0.9994883142502478,0.9988523483276367
186365,0.9994883142502478,0.9988523483276367
186567,0.9994883142502478,0.9988523483276367
186768,0.9994883142502478,0.9988523483276367
186970,0.0375554086750301,0.9988523483276367
187172,0.9994883142502478,0.9988523483276367
187374,0.9994883142502478,0.9988523483276367
187575,0.49368473318503237,0.9988523483276367
187777,0.9994883142502478,0.9988523483276367
187978,0.9994883142502478,0.9988523483276367
188180,0.9994883142502478,0.9988523483276367
188382,0.9994883142502478,0.9988523483276367
188584,0.9994883142502478,0.9988523483276367
188785,0.9994883142502478,0.9988523483276367
188987,0.9994883142502478,0.9988523483276367
189189,0.9994883142502478,0.9988523483276367
189391,0.9994883142502478,0.9988523483276367
189592,0.9994883142502478,0.9988523483276367
189794,0.9994883142502478,0.9988523483276367
189996,0.9994883142502478,0.9988523483276367
190198,0.9994883142502478,0.9988523483276367
190399,0.9994883142502478,0.9988523483276367
190601,0.9994883142502478,0.9988523483276367
190803,0.9994883142502478,0.9988523483276367
191005,0.0375554086750301,0.9988523483276367
191206,0.9994883142502478,0.9988523483276367


==> acc_cov.ptp_min.csv <==
203,0.04391654188459936,1.0
406,0.14638847213119074,1.0
608,0.14638847213119074,1.0
811,0.26140800575978335,1.0
1013,0.2970545318028999,1.0
1217,0.42436367868839403,1.0
1420,0.5304546412959942,1.0
1624,0.6630681674465664,1.0
1827,0.8288352093082079,1.0
2030,0.8288352093082079,1.0
2234,0.8912206551701161,1.0
2438,0.9845991126949525,1.0
2641,0.9860397795192424,1.0
2845,0.9860397795192424,1.0
3048,0.9871488838353542,1.0
3252,0.9878154704147865,1.0
3455,0.9878154704147865,1.0
3658,0.9878154704147865,1.0
3861,0.9878154704147865,1.0
4064,0.9907880866863985,1.0
4268,0.9907880866863985,1.0
4471,0.9972700462905194,1.0
4675,0.9990350506788944,1.0
4878,0.9999393499921231,1.0
5082,0.9999729163829563,1.0
5285,0.9999969482503366,0.9999996185302734
5488,0.9999969482503366,0.9999996185302734
5691,0.9999969482503366,0.9999996185302734
5895,0.9999969482503366,0.9999996185302734
6098,0.9999969482503366,0.9999996185302734
6302,0.9999969482503366,0.9999996185302734
6505,0.9999969482503366,0.9999996185302734
6709,0.9999969482503366,0.9999996185302734
6912,0.9999969482503366,0.9999996185302734
7115,0.9999969482503366,0.9999996185302734
7319,0.9999969482503366,0.9999996185302734
7522,0.9999969482503366,0.9999996185302734
7726,0.9999969482503366,0.9999996185302734
7929,0.9999969482503366,0.9999996185302734
8133,0.9999969482503366,0.9999996185302734
8336,0.9999969482503366,0.9999996185302734
8540,0.9999969482503366,0.9999996185302734
8743,0.9999969482503366,0.9999996185302734
8947,0.9999969482503366,0.9999996185302734
9150,0.9999969482503366,0.9999996185302734
9354,0.9999969482503366,0.9999996185302734
9557,0.9999969482503366,0.9999996185302734
9761,0.9999969482503366,0.9999996185302734
9964,0.9999969482503366,0.9999996185302734
10167,0.9999969482503366,0.9999996185302734
10371,0.9999969482503366,0.9999996185302734
10574,0.9999969482503366,0.9999996185302734
10778,0.9999969482503366,0.9999996185302734
10981,0.9999969482503366,0.9999996185302734
11184,0.9999969482503366,0.9999996185302734
11388,0.9999969482503366,0.9999996185302734
11591,0.9999969482503366,0.9999996185302734
11795,0.9999969482503366,0.9999996185302734
11998,0.9999969482503366,0.9999996185302734
12202,0.9999969482503366,0.9999996185302734
12405,0.9999969482503366,0.9999996185302734
12609,0.9999969482503366,0.9999996185302734
12812,0.9999969482503366,0.9999996185302734
13016,0.9999969482503366,0.9999996185302734
13220,0.9999969482503366,0.9999996185302734
13423,0.9999969482503366,0.9999996185302734
13627,0.9999969482503366,0.9999996185302734
13829,0.9999969482503366,0.9999996185302734
14033,0.9999969482503366,0.9999996185302734
14236,0.9999969482503366,0.9999996185302734
14440,0.9999969482503366,0.9999996185302734
14643,0.9999969482503366,0.9999996185302734
14846,0.9999969482503366,0.9999996185302734
15049,0.9999969482503366,0.9999996185302734
15253,0.9999969482503366,0.9999996185302734
15456,0.9999969482503366,0.9999996185302734
15660,0.9999969482503366,0.9999996185302734
15863,0.9999969482503366,0.9999996185302734
16067,0.9999969482503366,0.9999996185302734
16270,0.9999969482503366,0.9999996185302734
16473,0.9999969482503366,0.9999996185302734
16677,0.9999969482503366,0.9999996185302734
16880,0.9999969482503366,0.9999996185302734
17084,0.9999969482503366,0.9999996185302734
17287,0.9999969482503366,0.9999996185302734
17491,0.9999969482503366,0.9999996185302734
17694,0.9999969482503366,0.9999996185302734
17898,0.9999969482503366,0.9999996185302734
18101,0.9999969482503366,0.9999996185302734
18305,0.9999969482503366,0.9999996185302734
18508,0.9999969482503366,0.9999996185302734
18712,0.9999969482503366,0.9999996185302734
18915,0.9999969482503366,0.9999996185302734
19119,0.9999969482503366,0.9999996185302734
19322,0.9999969482503366,0.9999996185302734
19526,0.9999969482503366,0.9999996185302734
19729,0.9999969482503366,0.9999996185302734
19933,0.9999969482503366,0.9999996185302734
20136,0.9999969482503366,0.9999996185302734
20340,0.9999969482503366,0.9999996185302734
20543,0.9999969482503366,0.9999996185302734
20747,0.9999969482503366,0.9999996185302734
20950,0.9999969482503366,0.9999996185302734
21154,0.9999969482503366,0.9999996185302734
21357,0.9999969482503366,0.9999996185302734
21561,0.9999969482503366,0.9999996185302734
21764,0.9999969482503366,0.9999996185302734
21968,0.9999969482503366,0.9999996185302734
22171,0.9999969482503366,0.9999996185302734
22375,0.9999969482503366,0.9999996185302734
22578,0.9999969482503366,0.9999996185302734
22781,0.9999969482503366,0.9999996185302734
22985,0.9999969482503366,0.9999996185302734
23188,0.9999969482503366,0.9999996185302734
23391,0.9999969482503366,0.9999996185302734
23595,0.9999969482503366,0.9999996185302734
23798,0.9999969482503366,0.9999996185302734
24002,0.9999969482503366,0.9999996185302734
24205,0.9999969482503366,0.9999996185302734
24409,0.9999969482503366,0.9999996185302734
24612,0.9999969482503366,0.9999996185302734
24816,0.9999969482503366,0.9999996185302734
25019,0.9999969482503366,0.9999996185302734
25223,0.9999969482503366,0.9999996185302734
25427,0.9999969482503366,0.9999996185302734
25630,0.9999969482503366,0.9999996185302734
25834,0.9999969482503366,0.9999996185302734
26037,0.9999969482503366,0.9999996185302734
26241,0.9999969482503366,0.9999996185302734
26444,0.9999969482503366,0.9999996185302734
26647,0.9999969482503366,0.9999996185302734
26850,0.9999969482503366,0.9999996185302734
27054,0.9999969482503366,0.9999996185302734
27257,0.9999969482503366,0.9999996185302734
27461,0.9999969482503366,0.9999996185302734
27664,0.9999969482503366,0.9999996185302734
27867,0.9999969482503366,0.9999996185302734
28071,0.9999969482503366,0.9999996185302734
28274,0.9999969482503366,0.9999996185302734
28478,0.9999969482503366,0.9999996185302734
28681,0.9999969482503366,0.9999996185302734
28884,0.9999969482503366,0.9999996185302734
29087,0.9999969482503366,0.9999996185302734
29290,0.9999969482503366,0.9999996185302734
29494,0.9999969482503366,0.9999996185302734
29697,0.9999969482503366,0.9999996185302734
29900,0.9999969482503366,0.9999996185302734
30103,0.9999969482503366,0.9999996185302734
30307,0.9999969482503366,0.9999996185302734
30510,0.9999969482503366,0.9999996185302734
30714,0.9999969482503366,0.9999996185302734
30917,0.9999969482503366,0.9999996185302734
31120,0.9999969482503366,0.9999996185302734
31324,0.9999969482503366,0.9999996185302734
31527,0.9999969482503366,0.9999996185302734
31730,0.9999969482503366,0.9999996185302734
31934,0.9999969482503366,0.9999996185302734
32137,0.9999969482503366,0.9999996185302734
32341,0.9999969482503366,0.9999996185302734
32544,0.9999969482503366,0.9999996185302734
32748,0.9999969482503366,0.9999996185302734
32951,0.9999969482503366,0.9999996185302734
33155,0.9999969482503366,0.9999996185302734
33358,0.9999969482503366,0.9999996185302734
33561,0.9999969482503366,0.9999996185302734
33764,0.9999969482503366,0.9999996185302734
33968,0.9999969482503366,0.9999996185302734
34171,0.9999969482503366,0.9999996185302734
34375,0.9999969482503366,0.9999996185302734
34578,0.9999969482503366,0.9999996185302734
34782,0.9999969482503366,0.9999996185302734
34985,0.9999969482503366,0.9999996185302734
35189,0.9999969482503366,0.9999996185302734
35392,0.9999969482503366,0.9999996185302734
35595,0.9999969482503366,0.9999996185302734
35798,0.9999969482503366,0.9999996185302734
36001,0.9999969482503366,0.9999996185302734
36205,0.9999969482503366,0.9999996185302734
36408,0.9999969482503366,0.9999996185302734
36611,0.9999969482503366,0.9999996185302734
36814,0.9999969482503366,0.9999996185302734
37018,0.9999969482503366,0.9999996185302734
37221,0.9999969482503366,0.9999996185302734
37425,0.9999969482503366,0.9999996185302734
37628,0.9999969482503366,0.9999996185302734
37831,0.9999969482503366,0.9999996185302734
38034,0.9999969482503366,0.9999996185302734
38238,0.9999969482503366,0.9999996185302734
38441,0.9999969482503366,0.9999996185302734
38645,0.9999969482503366,0.9999996185302734
38848,0.9999969482503366,0.9999996185302734
39051,0.9999969482503366,0.9999996185302734
39254,0.9999969482503366,0.9999996185302734
39458,0.9999969482503366,0.9999996185302734
39661,0.9999969482503366,0.9999996185302734
39865,0.9999969482503366,0.9999996185302734
40069,0.9999969482503366,0.9999996185302734
40272,0.9999969482503366,0.9999996185302734
40475,0.9999969482503366,0.9999996185302734
40678,0.9999969482503366,0.9999996185302734
40882,0.9999969482503366,0.9999996185302734
41086,0.9999969482503366,0.9999996185302734
41289,0.9999969482503366,0.9999996185302734
41493,0.9999969482503366,0.9999996185302734
41696,0.9999969482503366,0.9999996185302734
41900,0.9999969482503366,0.9999996185302734
42103,0.9999969482503366,0.9999996185302734
42307,0.9999969482503366,0.9999996185302734
42510,0.9999969482503366,0.9999996185302734
42714,0.9999969482503366,0.9999996185302734
42918,0.9999969482503366,0.9999996185302734
43121,0.9999969482503366,0.9999996185302734
43325,0.9999969482503366,0.9999996185302734
43528,0.9999969482503366,0.9999996185302734
43732,0.9999969482503366,0.9999996185302734
43935,0.9999969482503366,0.9999996185302734
44139,0.9999969482503366,0.9999996185302734
44342,0.9999969482503366,0.9999996185302734
44546,0.9999969482503366,0.9999996185302734
44750,0.9999969482503366,0.9999996185302734
44953,0.9999969482503366,0.9999996185302734
45157,0.9999969482503366,0.9999996185302734
45360,0.9999969482503366,0.9999996185302734
45564,0.9999969482503366,0.9999996185302734
45768,0.9999969482503366,0.9999996185302734
45971,0.9999969482503366,0.9999996185302734
46175,0.9999969482503366,0.9999996185302734
46378,0.9999969482503366,0.9999996185302734
46582,0.9999969482503366,0.9999996185302734
46786,0.9999969482503366,0.9999996185302734
46989,0.9999969482503366,0.9999996185302734
47192,0.9999969482503366,0.9999996185302734
47395,0.9999969482503366,0.9999996185302734
47599,0.9999969482503366,0.9999996185302734
47802,0.9999969482503366,0.9999996185302734
48005,0.9999969482503366,0.9999996185302734
48208,0.9999969482503366,0.9999996185302734
48412,0.9999969482503366,0.9999996185302734
48615,0.9999969482503366,0.9999996185302734
48819,0.9999969482503366,0.9999996185302734
49022,0.9999969482503366,0.9999996185302734
49226,0.9999969482503366,0.9999996185302734
49429,0.9999969482503366,0.9999996185302734
49633,0.9999969482503366,0.9999996185302734
49836,0.9999969482503366,0.9999996185302734
50040,0.9999969482503366,0.9999996185302734
50243,0.9999969482503366,0.9999996185302734
50447,0.9999969482503366,0.9999996185302734
50650,0.9999969482503366,0.9999996185302734
50853,0.9999969482503366,0.9999996185302734
51057,0.9999969482503366,0.9999996185302734
51260,0.9999969482503366,0.9999996185302734
51464,0.9999969482503366,0.9999996185302734
51667,0.9999969482503366,0.9999996185302734
51870,0.9999969482503366,0.9999996185302734
52073,0.9999969482503366,0.9999996185302734
52277,0.9999969482503366,0.9999996185302734
52480,0.9999969482503366,0.9999996185302734
52684,0.9999969482503366,0.9999996185302734
52887,0.9999969482503366,0.9999996185302734
53091,0.9999969482503366,0.9999996185302734
53294,0.9999969482503366,0.9999996185302734
53498,0.9999969482503366,0.9999996185302734
53701,0.9999969482503366,0.9999996185302734
53905,0.9999969482503366,0.9999996185302734
54108,0.9999969482503366,0.9999996185302734
54312,0.9999969482503366,0.9999996185302734
54515,0.9999969482503366,0.9999996185302734
54718,0.9999969482503366,0.9999996185302734
54922,0.9999969482503366,0.9999996185302734
55125,0.9999969482503366,0.9999996185302734
55329,0.9999969482503366,0.9999996185302734
55532,0.9999969482503366,0.9999996185302734
55736,0.9999969482503366,0.9999996185302734
55939,0.9999969482503366,0.9999996185302734
56143,0.9999969482503366,0.9999996185302734
56346,0.9999969482503366,0.9999996185302734
56550,0.9999969482503366,0.9999996185302734
56753,0.9999969482503366,0.9999996185302734
56957,0.9999969482503366,0.9999996185302734
57160,0.9999969482503366,0.9999996185302734
57363,0.9999969482503366,0.9999996185302734
57566,0.9999969482503366,0.9999996185302734
57770,0.9999969482503366,0.9999996185302734
57973,0.9999969482503366,0.9999996185302734
58176,0.9999969482503366,0.9999996185302734
58379,0.9999969482503366,0.9999996185302734
58583,0.9999969482503366,0.9999996185302734
58787,0.9999969482503366,0.9999996185302734
58990,0.9999969482503366,0.9999996185302734
59194,0.9999969482503366,0.9999996185302734
59397,0.9999969482503366,0.9999996185302734
59601,0.9999969482503366,0.9999996185302734
59804,0.9999969482503366,0.9999996185302734
60008,0.9999969482503366,0.9999996185302734
60211,0.9999969482503366,0.9999996185302734
60821,0.10996935847529941,1.0
61024,0.2749234019547643,1.0
61227,0.5091174209150573,1.0
61431,0.5656859133754603,1.0
61634,0.5656859133754603,1.0
61838,0.9864016049749562,0.9687370300292969
62041,0.8802166158077964,1.0
62244,0.9868150880977632,0.9995357513427734
62447,0.9868150880977632,0.9995357513427734
62650,0.9868150880977632,0.9995357513427734
62853,0.9868150880977632,0.9995357513427734
63057,0.9868150880977632,0.9995357513427734
63260,0.9868150880977632,0.9995357513427734
63464,0.9915749790159721,0.9995357513427734
63667,1.0,0.9986934661865234
63870,1.0,0.9986934661865234
64074,1.0,0.9986934661865234
64278,1.0,0.9986934661865234
64481,1.0,0.9986934661865234
64685,1.0,0.9986934661865234
64889,1.0,0.9986934661865234
65092,1.0,0.9986934661865234
65295,1.0,0.9986934661865234
65498,1.0,0.9986934661865234
65702,1.0,0.9986934661865234
65906,1.0,0.9986934661865234
66109,1.0,0.9986934661865234
66313,1.0,0.9986934661865234
66517,1.0,0.9986934661865234
66720,1.0,0.9986934661865234
66924,1.0,0.9986934661865234
67127,1.0,0.9986934661865234
67331,1.0,0.9986934661865234
67535,1.0,0.9986934661865234
67738,1.0,0.9986934661865234
67941,1.0,0.9986934661865234
68145,1.0,0.9986934661865234
68348,1.0,0.9986934661865234
68552,1.0,0.9986934661865234
68755,1.0,0.9986934661865234
68959,1.0,0.9986934661865234
69163,1.0,0.9986934661865234
69366,1.0,0.9986934661865234
69570,1.0,0.9986934661865234
69774,1.0,0.9986934661865234
69977,1.0,0.9986934661865234
70180,1.0,0.9986934661865234
70384,1.0,0.9986934661865234
70587,1.0,0.9986934661865234
70791,1.0,0.9986934661865234
70994,1.0,0.9986934661865234
71198,1.0,0.9986934661865234
71402,1.0,0.9986934661865234
71605,1.0,0.9986934661865234
71809,1.0,0.9986934661865234
72013,1.0,0.9986934661865234
72216,1.0,0.9986934661865234
72420,1.0,0.9986934661865234
72623,1.0,0.9986934661865234
72827,1.0,0.9986934661865234
73031,1.0,0.9986934661865234
73234,1.0,0.9986934661865234
73437,1.0,0.9986934661865234
73641,1.0,0.9986934661865234
73844,1.0,0.9986934661865234
74048,1.0,0.9986934661865234
74251,1.0,0.9986934661865234
74455,1.0,0.9986934661865234
74659,1.0,0.9986934661865234
74862,1.0,0.9986934661865234
75066,1.0,0.9986934661865234
75269,1.0,0.9986934661865234
75473,1.0,0.9986934661865234
75677,1.0,0.9986934661865234
75880,1.0,0.9986934661865234
76083,1.0,0.9986934661865234
76287,1.0,0.9986934661865234
76490,1.0,0.9986934661865234
76694,1.0,0.9986934661865234
76897,1.0,0.9986934661865234
77100,1.0,0.9986934661865234
77304,1.0,0.9986934661865234
77507,1.0,0.9986934661865234
77711,1.0,0.9986934661865234
77914,1.0,0.9986934661865234
78118,1.0,0.9986934661865234
78322,1.0,0.9986934661865234
78525,1.0,0.9986934661865234
78729,1.0,0.9986934661865234
78933,1.0,0.9986934661865234
79136,1.0,0.9986934661865234
79340,1.0,0.9986934661865234
79543,1.0,0.9986934661865234
79747,1.0,0.9986934661865234
79951,1.0,0.9986934661865234
80154,1.0,0.9986934661865234
80358,1.0,0.9986934661865234
80562,1.0,0.9986934661865234
80765,1.0,0.9986934661865234
80969,1.0,0.9986934661865234
81172,1.0,0.9986934661865234
81376,1.0,0.9986934661865234
81580,1.0,0.9986934661865234
81783,1.0,0.9986934661865234
81987,1.0,0.9986934661865234
82191,1.0,0.9986934661865234
82394,1.0,0.9986934661865234
82598,1.0,0.9986934661865234
82801,1.0,0.9986934661865234
83004,1.0,0.9986934661865234
83208,1.0,0.9986934661865234
83411,1.0,0.9986934661865234
83614,1.0,0.9986934661865234
83817,1.0,0.9986934661865234
84021,1.0,0.9986934661865234
84225,1.0,0.9986934661865234
84428,1.0,0.9986934661865234
84632,1.0,0.9986934661865234
84836,1.0,0.9986934661865234
85039,1.0,0.9986934661865234
85243,1.0,0.9986934661865234
85446,1.0,0.9986934661865234
85650,1.0,0.9986934661865234
85853,1.0,0.9986934661865234
86056,1.0,0.9986934661865234
86259,1.0,0.9986934661865234
86462,1.0,0.9986934661865234
86666,1.0,0.9986934661865234
86870,1.0,0.9986934661865234
87073,1.0,0.9986934661865234
87277,1.0,0.9986934661865234
87481,1.0,0.9986934661865234
87684,1.0,0.9986934661865234
87888,1.0,0.9986934661865234
88091,1.0,0.9986934661865234
88295,1.0,0.9986934661865234
88498,1.0,0.9986934661865234
88701,1.0,0.9986934661865234
88905,1.0,0.9986934661865234
89109,1.0,0.9986934661865234
89312,1.0,0.9986934661865234
89516,1.0,0.9986934661865234
89719,1.0,0.9986934661865234
89923,1.0,0.9986934661865234
90127,1.0,0.9986934661865234
90330,1.0,0.9986934661865234
90534,1.0,0.9986934661865234
90738,1.0,0.9986934661865234
90941,1.0,0.9986934661865234
91145,1.0,0.9986934661865234
91348,1.0,0.9986934661865234
91552,1.0,0.9986934661865234
91756,1.0,0.9986934661865234
91959,1.0,0.9986934661865234
92163,1.0,0.9986934661865234
92366,1.0,0.9986934661865234
92570,1.0,0.9986934661865234
92774,1.0,0.9986934661865234
92977,1.0,0.9986934661865234
93181,1.0,0.9986934661865234
93384,1.0,0.9986934661865234
93587,1.0,0.9986934661865234
93791,1.0,0.9986934661865234
93995,1.0,0.9986934661865234
94198,1.0,0.9986934661865234
94402,1.0,0.9986934661865234
94606,1.0,0.9986934661865234
94809,1.0,0.9986934661865234
95013,1.0,0.9986934661865234
95216,1.0,0.9986934661865234
95420,1.0,0.9986934661865234
95624,1.0,0.9986934661865234
95827,1.0,0.9986934661865234
96031,1.0,0.9986934661865234
96235,1.0,0.9986934661865234
96438,1.0,0.9986934661865234
96642,1.0,0.9986934661865234
96845,1.0,0.9986934661865234
97048,1.0,0.9986934661865234
97252,1.0,0.9986934661865234
97455,1.0,0.9986934661865234
97659,1.0,0.9986934661865234
97863,1.0,0.9986934661865234
98066,1.0,0.9986934661865234
98270,1.0,0.9986934661865234
98473,1.0,0.9986934661865234
98677,1.0,0.9986934661865234
98880,1.0,0.9986934661865234
99083,1.0,0.9986934661865234
99287,1.0,0.9986934661865234
99490,1.0,0.9986934661865234
99694,1.0,0.9986934661865234
99898,1.0,0.9986934661865234
100101,1.0,0.9986934661865234
100305,1.0,0.9986934661865234
100509,1.0,0.9986934661865234
100712,1.0,0.9986934661865234
100915,1.0,0.9986934661865234
101118,1.0,0.9986934661865234
101321,1.0,0.9986934661865234
101525,1.0,0.9986934661865234
101728,1.0,0.9986934661865234
101932,1.0,0.9986934661865234
102135,1.0,0.9986934661865234
102339,1.0,0.9986934661865234
102543,1.0,0.9986934661865234
102746,1.0,0.9986934661865234
102950,1.0,0.9986934661865234
103154,1.0,0.9986934661865234
103357,1.0,0.9986934661865234
103561,1.0,0.9986934661865234
103764,1.0,0.9986934661865234
103968,1.0,0.9986934661865234
104172,1.0,0.9986934661865234
104375,1.0,0.9986934661865234
104579,1.0,0.9986934661865234
104783,1.0,0.9986934661865234
104986,1.0,0.9986934661865234
105190,1.0,0.9986934661865234
105394,1.0,0.9986934661865234
105597,1.0,0.9986934661865234
105801,1.0,0.9986934661865234
106004,1.0,0.9986934661865234
106208,1.0,0.9986934661865234
106412,1.0,0.9986934661865234
106615,1.0,0.9986934661865234
106819,1.0,0.9986934661865234
107023,1.0,0.9986934661865234
107226,1.0,0.9986934661865234
107430,1.0,0.9986934661865234
107634,1.0,0.9986934661865234
107837,1.0,0.9986934661865234
108041,1.0,0.9986934661865234
108244,1.0,0.9986934661865234
108448,1.0,0.9986934661865234
108652,1.0,0.9986934661865234
108855,1.0,0.9986934661865234
109058,1.0,0.9986934661865234
109262,1.0,0.9986934661865234
109465,1.0,0.9986934661865234
109669,1.0,0.9986934661865234
109872,1.0,0.9986934661865234
110076,1.0,0.9986934661865234
110280,1.0,0.9986934661865234
110483,1.0,0.9986934661865234
110687,1.0,0.9986934661865234
110891,1.0,0.9986934661865234
111094,1.0,0.9986934661865234
111298,1.0,0.9986934661865234
111501,1.0,0.9986934661865234
111705,1.0,0.9986934661865234
111909,1.0,0.9986934661865234
112112,1.0,0.9986934661865234
112316,1.0,0.9986934661865234
112519,1.0,0.9986934661865234
112723,1.0,0.9986934661865234
112927,1.0,0.9986934661865234
113130,1.0,0.9986934661865234
113334,1.0,0.9986934661865234
113538,1.0,0.9986934661865234
113741,1.0,0.9986934661865234
113944,1.0,0.9986934661865234
114148,1.0,0.9986934661865234
114351,1.0,0.9986934661865234
114555,1.0,0.9986934661865234
114758,1.0,0.9986934661865234
114961,1.0,0.9986934661865234
115165,1.0,0.9986934661865234
115368,1.0,0.9986934661865234
115572,1.0,0.9986934661865234
115776,1.0,0.9986934661865234
115979,1.0,0.9986934661865234
116183,1.0,0.9986934661865234
116386,1.0,0.9986934661865234
116590,1.0,0.9986934661865234
116794,1.0,0.9986934661865234
116997,1.0,0.9986934661865234
117200,1.0,0.9986934661865234
117403,1.0,0.9986934661865234
117607,1.0,0.9986934661865234
117811,1.0,0.9986934661865234
118014,1.0,0.9986934661865234
118218,1.0,0.9986934661865234
118421,1.0,0.9986934661865234
118624,1.0,0.9986934661865234
118828,1.0,0.9986934661865234
119032,1.0,0.9986934661865234
119235,1.0,0.9986934661865234
119439,1.0,0.9986934661865234
119643,1.0,0.9986934661865234
119846,1.0,0.9986934661865234
120049,1.0,0.9986934661865234
120253,0.32829968448048,0.9986934661865234
120253,0.32872918026997916,0.5
120456,0.16314237262545866,1.0
120659,0.3969366359399032,1.0
120863,0.7805705397032603,1.0
121066,0.826717575427682,1.0
121270,0.8953167526597988,1.0
121473,0.9428165699548099,0.9996553421020508
121677,0.9731345450710428,0.9996553421020508
121881,0.9731345450710428,0.9996553421020508
122085,0.9834041370697292,0.9996553421020508
122289,0.9957216202969408,0.9981616973876953
122492,0.9958127562795811,0.9981616973876953
122695,0.9963874296106634,0.9981616973876953
122899,0.9964858977964647,0.9981616973876953
123102,0.9964858977964647,0.9981616973876953
123306,0.9965175816615485,0.9981603622436523
123509,0.9965175816615485,0.9981603622436523
123713,0.9965175816615485,0.9981603622436523
123916,0.9965175816615485,0.9981603622436523
124120,0.9965175816615485,0.9981603622436523
124323,0.9965175816615485,0.9981603622436523
124526,0.9965175816615485,0.9981603622436523
124730,0.9965175816615485,0.9981603622436523
124934,0.9965175816615485,0.9981603622436523
125138,0.9965175816615485,0.9981603622436523
125342,0.9965175816615485,0.9981603622436523
125545,0.9965175816615485,0.9981603622436523
125749,0.9965175816615485,0.9981603622436523
125953,0.9965175816615485,0.9981603622436523
126157,0.9965175816615485,0.9981603622436523
126360,0.9965175816615485,0.9981603622436523
126564,0.9965175816615485,0.9981603622436523
126767,0.9965175816615485,0.9981603622436523
126970,0.9965175816615485,0.9981603622436523
127174,0.9965175816615485,0.9981603622436523
127378,0.9965175816615485,0.9981603622436523
127582,0.9965175816615485,0.9981603622436523
127786,0.9965175816615485,0.9981603622436523
127990,0.9965175816615485,0.9981603622436523
128194,0.9965175816615485,0.9981603622436523
128397,0.9965175816615485,0.9981603622436523
128601,0.9965175816615485,0.9981603622436523
128805,0.9965175816615485,0.9981603622436523
129009,0.9965175816615485,0.9981603622436523
129212,0.9965175816615485,0.9981603622436523
129416,0.9965175816615485,0.9981603622436523
129620,0.9965175816615485,0.9981603622436523
129823,0.9965175816615485,0.9981603622436523
130027,0.9965175816615485,0.9981603622436523
130231,0.9965175816615485,0.9981603622436523
130435,0.9965175816615485,0.9981603622436523
130638,0.9965175816615485,0.9981603622436523
130842,0.9965175816615485,0.9981603622436523
131046,0.9965175816615485,0.9981603622436523
131250,0.9965175816615485,0.9981603622436523
131453,0.9965175816615485,0.9981603622436523
131657,0.9965175816615485,0.9981603622436523
131861,0.9965175816615485,0.9981603622436523
132065,0.9965175816615485,0.9981603622436523
132268,0.9965175816615485,0.9981603622436523
132472,0.9965175816615485,0.9981603622436523
132676,0.9965175816615485,0.9981603622436523
132880,0.9965175816615485,0.9981603622436523
133083,0.9965175816615485,0.9981603622436523
133287,0.9965175816615485,0.9981603622436523
133491,0.9965175816615485,0.9981603622436523
133694,0.9965175816615485,0.9981603622436523
133898,0.9965175816615485,0.9981603622436523
134102,0.9965175816615485,0.9981603622436523
134306,0.9965175816615485,0.9981603622436523
134509,0.9965175816615485,0.9981603622436523
134713,0.9965175816615485,0.9981603622436523
134917,0.9965175816615485,0.9981603622436523
135121,0.9965175816615485,0.9981603622436523
135324,0.9965175816615485,0.9981603622436523
135528,0.9965175816615485,0.9981603622436523
135732,0.9965175816615485,0.9981603622436523
135935,0.9965175816615485,0.9981603622436523
136138,0.9965175816615485,0.9981603622436523
136342,0.9965175816615485,0.9981603622436523
136546,0.9965175816615485,0.9981603622436523
136750,0.9965175816615485,0.9981603622436523
136953,0.9965175816615485,0.9981603622436523
137156,0.9965175816615485,0.9981603622436523
137359,0.9965175816615485,0.9981603622436523
137563,0.9965175816615485,0.9981603622436523
137767,0.9965175816615485,0.9981603622436523
137971,0.9965175816615485,0.9981603622436523
138175,0.9965175816615485,0.9981603622436523
138378,0.9965175816615485,0.9981603622436523
138582,0.9965175816615485,0.9981603622436523
138786,0.9965175816615485,0.9981603622436523
138989,0.9965175816615485,0.9981603622436523
139193,0.9965175816615485,0.9981603622436523
139397,0.9965175816615485,0.9981603622436523
139601,0.9965175816615485,0.9981603622436523
139804,0.9965175816615485,0.9981603622436523
140008,0.9965175816615485,0.9981603622436523
140212,0.9965175816615485,0.9981603622436523
140416,0.9965175816615485,0.9981603622436523
140619,0.9965175816615485,0.9981603622436523
140823,0.9965175816615485,0.9981603622436523
141027,0.9965175816615485,0.9981603622436523
141231,0.9965175816615485,0.9981603622436523
141434,0.9965175816615485,0.9981603622436523
141638,0.9965175816615485,0.9981603622436523
141842,0.9965175816615485,0.9981603622436523
142046,0.9965175816615485,0.9981603622436523
142249,0.9965175816615485,0.9981603622436523
142453,0.9965175816615485,0.9981603622436523
142657,0.9965175816615485,0.9981603622436523
142861,0.9965175816615485,0.9981603622436523
143065,0.9965175816615485,0.9981603622436523
143268,0.9965175816615485,0.9981603622436523
143472,0.9965175816615485,0.9981603622436523
143676,0.9965175816615485,0.9981603622436523
143879,0.9965175816615485,0.9981603622436523
144082,0.9965175816615485,0.9981603622436523
144286,0.9965175816615485,0.9981603622436523
144489,0.9965175816615485,0.9981603622436523
144692,0.9965175816615485,0.9981603622436523
144896,0.9965175816615485,0.9981603622436523
145100,0.9965175816615485,0.9981603622436523
145304,0.9965175816615485,0.9981603622436523
145508,0.9965175816615485,0.9981603622436523
145711,0.9965175816615485,0.9981603622436523
145915,0.9965175816615485,0.9981603622436523
146119,0.9965175816615485,0.9981603622436523
146323,0.9965175816615485,0.9981603622436523
146526,0.9965175816615485,0.9981603622436523
146729,0.9965175816615485,0.9981603622436523
146932,0.9965175816615485,0.9981603622436523
147136,0.9965175816615485,0.9981603622436523
147340,0.9965175816615485,0.9981603622436523
147544,0.9965175816615485,0.9981603622436523
147748,0.9965175816615485,0.9981603622436523
147951,0.9965175816615485,0.9981603622436523
148155,0.9965175816615485,0.9981603622436523
148358,0.9965175816615485,0.9981603622436523
148561,0.9965175816615485,0.9981603622436523
148765,0.9965175816615485,0.9981603622436523
148969,0.9965175816615485,0.9981603622436523
149173,0.9965175816615485,0.9981603622436523
149376,0.9965175816615485,0.9981603622436523
149580,0.9965175816615485,0.9981603622436523
149784,0.9965175816615485,0.9981603622436523
149988,0.9965175816615485,0.9981603622436523
150191,0.9965175816615485,0.9981603622436523
150395,0.9965175816615485,0.9981603622436523
150599,0.9965175816615485,0.9981603622436523
150803,0.9965175816615485,0.9981603622436523
151006,0.9965175816615485,0.9981603622436523
151210,0.9965175816615485,0.9981603622436523
151414,0.9965175816615485,0.9981603622436523
151618,0.9965175816615485,0.9981603622436523
151821,0.9965175816615485,0.9981603622436523
152025,0.9965175816615485,0.9981603622436523
152229,0.9965175816615485,0.9981603622436523
152433,0.9965175816615485,0.9981603622436523
152636,0.9965175816615485,0.9981603622436523
152840,0.9965175816615485,0.9981603622436523
153044,0.9965175816615485,0.9981603622436523
153248,0.9965175816615485,0.9981603622436523
153451,0.9965175816615485,0.9981603622436523
153655,0.9965175816615485,0.9981603622436523
153859,0.9965175816615485,0.9981603622436523
154063,0.9965175816615485,0.9981603622436523
154267,0.9965175816615485,0.9981603622436523
154470,0.9965175816615485,0.9981603622436523
154674,0.9965175816615485,0.9981603622436523
154877,0.9965175816615485,0.9981603622436523
155081,0.9965175816615485,0.9981603622436523
155284,0.9965175816615485,0.9981603622436523
155488,0.9965175816615485,0.9981603622436523
155692,0.9965175816615485,0.9981603622436523
155896,0.9965175816615485,0.9981603622436523
156099,0.9965175816615485,0.9981603622436523
156303,0.9965175816615485,0.9981603622436523
156507,0.9965175816615485,0.9981603622436523
156711,0.9965175816615485,0.9981603622436523
156914,0.9965175816615485,0.9981603622436523
157118,0.9965175816615485,0.9981603622436523
157322,0.9965175816615485,0.9981603622436523
157525,0.9965175816615485,0.9981603622436523
157728,0.9965175816615485,0.9981603622436523
157932,0.9965175816615485,0.9981603622436523
158136,0.9965175816615485,0.9981603622436523
158339,0.9965175816615485,0.9981603622436523
158543,0.9965175816615485,0.9981603622436523
158747,0.9965175816615485,0.9981603622436523
158951,0.9965175816615485,0.9981603622436523
159154,0.9965175816615485,0.9981603622436523
159358,0.9965175816615485,0.9981603622436523
159562,0.9965175816615485,0.9981603622436523
159765,0.9965175816615485,0.9981603622436523
159969,0.9965175816615485,0.9981603622436523
160173,0.9965175816615485,0.9981603622436523
160377,0.9965175816615485,0.9981603622436523
160580,0.9965175816615485,0.9981603622436523
160784,0.9965175816615485,0.9981603622436523
160988,0.9965175816615485,0.9981603622436523
161192,0.9965175816615485,0.9981603622436523
161395,0.9965175816615485,0.9981603622436523
161599,0.9965175816615485,0.9981603622436523
161803,0.9965175816615485,0.9981603622436523
162007,0.9965175816615485,0.9981603622436523
162210,0.9965175816615485,0.9981603622436523
162414,0.9965175816615485,0.9981603622436523
162617,0.9965175816615485,0.9981603622436523
162821,0.9965175816615485,0.9981603622436523
163024,0.9965175816615485,0.9981603622436523
163228,0.9965175816615485,0.9981603622436523
163432,0.9965175816615485,0.9981603622436523
163635,0.9965175816615485,0.9981603622436523
163839,0.9965175816615485,0.9981603622436523
164043,0.9965175816615485,0.9981603622436523
164247,0.9965175816615485,0.9981603622436523
164450,0.9965175816615485,0.9981603622436523
164654,0.9965175816615485,0.9981603622436523
164858,0.9965175816615485,0.9981603622436523
165062,0.9965175816615485,0.9981603622436523
165265,0.9965175816615485,0.9981603622436523
165469,0.9965175816615485,0.9981603622436523
165673,0.9965175816615485,0.9981603622436523
165876,0.9965175816615485,0.9981603622436523
166080,0.9965175816615485,0.9981603622436523
166284,0.9965175816615485,0.9981603622436523
166488,0.9965175816615485,0.9981603622436523
166691,0.9965175816615485,0.9981603622436523
166895,0.9965175816615485,0.9981603622436523
167098,0.9965175816615485,0.9981603622436523
167301,0.9965175816615485,0.9981603622436523
167505,0.9965175816615485,0.9981603622436523
167709,0.9965175816615485,0.9981603622436523
167913,0.9965175816615485,0.9981603622436523
168116,0.9965175816615485,0.9981603622436523
168320,0.9965175816615485,0.9981603622436523
168524,0.9965175816615485,0.9981603622436523
168728,0.9965175816615485,0.9981603622436523
168931,0.9965175816615485,0.9981603622436523
169135,0.9965175816615485,0.9981603622436523
169339,0.9965175816615485,0.9981603622436523
169543,0.9965175816615485,0.9981603622436523
169747,0.9965175816615485,0.9981603622436523
169950,0.9965175816615485,0.9981603622436523
170153,0.9965175816615485,0.9981603622436523
170357,0.9965175816615485,0.9981603622436523
170560,0.9965175816615485,0.9981603622436523
170764,0.9965175816615485,0.9981603622436523
170968,0.9965175816615485,0.9981603622436523
171172,0.9965175816615485,0.9981603622436523
171375,0.9965175816615485,0.9981603622436523
171579,0.9965175816615485,0.9981603622436523
171783,0.9965175816615485,0.9981603622436523
171987,0.9965175816615485,0.9981603622436523
172190,0.9965175816615485,0.9981603622436523
172394,0.9965175816615485,0.9981603622436523
172598,0.9965175816615485,0.9981603622436523
172801,0.9965175816615485,0.9981603622436523
173005,0.9965175816615485,0.9981603622436523
173208,0.9965175816615485,0.9981603622436523
173411,0.9965175816615485,0.9981603622436523
173615,0.9965175816615485,0.9981603622436523
173818,0.9965175816615485,0.9981603622436523
174021,0.9965175816615485,0.9981603622436523
174225,0.9965175816615485,0.9981603622436523
174429,0.9965175816615485,0.9981603622436523
174633,0.9965175816615485,0.9981603622436523
174836,0.9965175816615485,0.9981603622436523
175040,0.9965175816615485,0.9981603622436523
175244,0.9965175816615485,0.9981603622436523
175448,0.9965175816615485,0.9981603622436523
175651,0.9965175816615485,0.9981603622436523
175855,0.9965175816615485,0.9981603622436523
176059,0.9965175816615485,0.9981603622436523
176263,0.9965175816615485,0.9981603622436523
176466,0.9965175816615485,0.9981603622436523
176670,0.9965175816615485,0.9981603622436523
176873,0.9965175816615485,0.9981603622436523
177076,0.9965175816615485,0.9981603622436523
177280,0.9965175816615485,0.9981603622436523
177484,0.9965175816615485,0.9981603622436523
177688,0.9965175816615485,0.9981603622436523
177891,0.9965175816615485,0.9981603622436523
178095,0.9965175816615485,0.9981603622436523
178299,0.9965175816615485,0.9981603622436523
178503,0.9965175816615485,0.9981603622436523
178706,0.9965175816615485,0.9981603622436523
178910,0.9965175816615485,0.9981603622436523
179114,0.9965175816615485,0.9981603622436523
179317,0.9965175816615485,0.9981603622436523
179521,0.9965175816615485,0.9981603622436523
179725,0.9965175816615485,0.9981603622436523
179929,0.9965175816615485,0.9981603622436523
180132,0.9965175816615485,0.9981603622436523
180336,0.9965175816615485,0.9981603622436523
180540,0.9965175816615485,0.9981603622436523
180744,0.9965175816615485,0.9981603622436523
180947,0.9965175816615485,0.9981603622436523
181151,0.9965175816615485,0.9981603622436523
181355,0.9965175816615485,0.9981603622436523
181558,0.9965175816615485,0.9981603622436523
181762,0.9965175816615485,0.9981603622436523
181966,0.9965175816615485,0.9981603622436523
182170,0.9965175816615485,0.9981603622436523
182374,0.9965175816615485,0.9981603622436523
182577,0.9965175816615485,0.9981603622436523
182781,0.9965175816615485,0.9981603622436523
182985,0.9965175816615485,0.9981603622436523
183188,0.9965175816615485,0.9981603622436523
183392,0.9965175816615485,0.9981603622436523
183596,0.9965175816615485,0.9981603622436523
183800,0.9965175816615485,0.9981603622436523
184003,0.9965175816615485,0.9981603622436523
184207,0.9965175816615485,0.9981603622436523
184411,0.9965175816615485,0.9981603622436523
184615,0.9965175816615485,0.9981603622436523
184818,0.9965175816615485,0.9981603622436523
185022,0.9965175816615485,0.9981603622436523
185225,0.9965175816615485,0.9981603622436523
185429,0.9965175816615485,0.9981603622436523
185632,0.9965175816615485,0.9981603622436523
185836,0.9965175816615485,0.9981603622436523
186040,0.9965175816615485,0.9981603622436523
186243,0.9965175816615485,0.9981603622436523
186447,0.9965175816615485,0.9981603622436523
186651,0.9965175816615485,0.9981603622436523
186855,0.9965175816615485,0.9981603622436523
187058,0.9965175816615485,0.9981603622436523
187262,0.9965175816615485,0.9981603622436523
187465,0.9965175816615485,0.9981603622436523
187669,0.9965175816615485,0.9981603622436523
187872,0.9965175816615485,0.9981603622436523
188076,0.9965175816615485,0.9981603622436523
188280,0.9965175816615485,0.9981603622436523
188483,0.9965175816615485,0.9981603622436523
188687,0.9965175816615485,0.9981603622436523
188891,0.9965175816615485,0.9981603622436523
189095,0.9965175816615485,0.9981603622436523
189298,0.9965175816615485,0.9981603622436523
189502,0.9965175816615485,0.9981603622436523
189706,0.9965175816615485,0.9981603622436523
189910,0.9965175816615485,0.9981603622436523
190113,0.9965175816615485,0.9981603622436523
190317,0.9965175816615485,0.9981603622436523
190521,0.9965175816615485,0.9981603622436523
190725,0.9965175816615485,0.9981603622436523
190928,0.9965175816615485,0.9981603622436523
191132,0.9965175816615485,0.9981603622436523
191336,0.9965175816615485,0.9981603622436523
191539,0.9965175816615485,0.9981603622436523
191743,0.9965175816615485,0.9981603622436523
191947,0.9965175816615485,0.9981603622436523
192151,0.9965175816615485,0.9981603622436523
192354,0.9930513998078192,0.4985063552856445


==> acc_cov_csv/acc_cov.damon_agg.csv <==
200,0.01951846302348977,1.0
399,0.01951846302348977,1.0
600,0.01951846302348977,1.0
800,0.01951846302348977,1.0
1000,0.03253077138286368,1.0
1200,0.029573428696690433,1.0
1400,0.025081550871940868,1.0
1600,0.025081550871940868,1.0
1800,0.025081550871940868,1.0
2000,0.025847212858572673,0.9274742126464843
2200,0.020120061916667445,0.9274742126464843
2401,0.020120061916667445,0.9274742126464843
2600,0.019153132061395,1.0
2800,1.0,0.921939468383789
3000,1.0,0.921939468383789
3200,1.0,0.921939468383789
3400,0.03991770640599679,0.9944652557373047
3600,1.0,0.921939468383789
3800,0.04943973455451003,0.9944652557373047
4000,0.04943973455451003,0.9944652557373047
4201,0.04943973455451003,0.9944652557373047
4401,0.051401558657966986,0.9944652557373047
4602,1.0,0.921939468383789
4803,1.0,0.921939468383789
5003,1.0,0.921939468383789
5203,1.0,0.921939468383789
5404,1.0,0.921939468383789
5604,0.05189578612382224,0.9944652557373047
5804,0.05189578612382224,0.9944652557373047
6004,0.05189578612382224,0.9944652557373047
6204,0.06053987110030586,0.9944652557373047
6404,0.066849643454003,0.9944652557373047
6604,0.07227316886977214,0.9944652557373047
6804,1.0,0.921939468383789
7004,1.0,0.921939468383789
7205,1.0,0.921939468383789
7404,0.07435434081121449,0.9944652557373047
7605,0.07435434081121449,0.9944652557373047
7806,0.07435434081121449,0.9944652557373047
8006,1.0,0.921939468383789
8206,1.0,0.921939468383789
8406,0.07435434081121449,0.9944652557373047
8606,0.07435434081121449,0.9944652557373047
8806,0.07435434081121449,0.9944652557373047
9006,0.08370674314675045,0.9944652557373047
9207,1.0,0.921939468383789
9406,1.0,0.921939468383789
9606,1.0,0.921939468383789
9806,0.09753444577923386,0.9944652557373047
10007,0.10218155355819149,0.9944652557373047
10207,1.0,0.921939468383789
10407,0.1060206434610739,0.9944652557373047
10607,0.1060206434610739,0.9944652557373047
10807,1.0,0.921939468383789
11007,1.0,0.921939468383789
11207,0.12260359937388207,0.9944652557373047
11407,0.12260359937388207,0.9944652557373047
11607,0.12260359937388207,0.9944652557373047
11808,0.12260359937388207,0.9944652557373047
12007,0.12260359937388207,0.9944652557373047
12207,0.12260359937388207,0.9944652557373047
12407,0.12260359937388207,0.9944652557373047
12607,0.12260359937388207,0.9944652557373047
12807,0.12260359937388207,0.9944652557373047
13007,0.12260359937388207,0.9944652557373047
13207,0.12260359937388207,0.9944652557373047
13408,1.0,0.921939468383789
13608,1.0,0.921939468383789
13808,0.12260359937388207,0.9944652557373047
14008,0.1271100981040932,0.9944652557373047
14209,0.14799958534039784,0.9944652557373047
14410,0.14799958534039784,0.9944652557373047
14609,0.1700009449094325,0.9944652557373047
14809,0.7029403746795632,0.9944652557373047
15009,0.7555776409180902,0.9944652557373047
15209,0.8584260849893953,0.9944652557373047
15409,0.8763185043230504,0.9944652557373047
15610,0.987461520367359,0.9944652557373047
15809,0.987461520367359,0.9944652557373047
16009,0.987461520367359,0.9944652557373047
16209,0.9934219777280101,0.9944652557373047
16410,0.9962282191118087,0.9944652557373047
16610,0.9984844236903306,0.9944652557373047
16811,0.9984844236903306,0.9944652557373047
17010,0.9998159093445568,0.9944652557373047
17210,0.9998159093445568,0.9944652557373047
17411,0.9998159093445568,0.9944652557373047
17611,0.9998159093445568,0.9944652557373047
17811,0.9998381500318523,0.9944652557373047
18011,1.0,0.99444580078125
18211,1.0,0.99444580078125
18411,1.0,0.99444580078125
18611,1.0,0.99444580078125
18812,1.0,0.99444580078125
19011,1.0,0.99444580078125
19211,1.0,0.99444580078125
19411,1.0,0.99444580078125
19611,1.0,0.99444580078125
19812,1.0,0.99444580078125
20013,1.0,0.99444580078125
20212,1.0,0.99444580078125
20412,1.0,0.99444580078125
20612,1.0,0.99444580078125
20812,1.0,0.99444580078125
21013,1.0,0.99444580078125
21213,1.0,0.99444580078125
21413,1.0,0.99444580078125
21612,1.0,0.99444580078125
21812,1.0,0.99444580078125
22012,1.0,0.99444580078125
22212,1.0,0.99444580078125
22413,1.0,0.99444580078125
22612,1.0,0.99444580078125
22812,1.0,0.99444580078125
23012,1.0,0.99444580078125
23212,1.0,0.99444580078125
23413,1.0,0.99444580078125
23614,1.0,0.99444580078125
23813,1.0,0.99444580078125
24013,1.0,0.99444580078125
24214,1.0,0.99444580078125
24413,1.0,0.99444580078125
24613,1.0,0.99444580078125
24814,1.0,0.99444580078125
25013,1.0,0.99444580078125
25213,1.0,0.99444580078125
25414,1.0,0.99444580078125
25615,1.0,0.99444580078125
25814,1.0,0.99444580078125
26014,1.0,0.99444580078125
26215,1.0,0.99444580078125
26414,1.0,0.99444580078125
26614,1.0,0.99444580078125
26814,1.0,0.99444580078125
27014,1.0,0.99444580078125
27214,1.0,0.99444580078125
27414,1.0,0.99444580078125
27614,1.0,0.99444580078125
27814,1.0,0.99444580078125
28014,1.0,0.99444580078125
28215,1.0,0.99444580078125
28414,1.0,0.99444580078125
28614,1.0,0.99444580078125
28815,1.0,0.99444580078125
29014,1.0,0.99444580078125
29214,1.0,0.99444580078125
29414,1.0,0.99444580078125
29615,1.0,0.99444580078125
29814,1.0,0.99444580078125
30014,1.0,0.99444580078125
30215,1.0,0.99444580078125
30415,1.0,0.99444580078125
30615,1.0,0.99444580078125
30815,1.0,0.99444580078125
31016,1.0,0.99444580078125
31215,1.0,0.99444580078125
31415,1.0,0.99444580078125
31615,1.0,0.99444580078125
31816,1.0,0.99444580078125
32015,1.0,0.99444580078125
32215,1.0,0.99444580078125
32415,1.0,0.99444580078125
32616,1.0,0.99444580078125
32815,1.0,0.99444580078125
33015,1.0,0.99444580078125
33216,1.0,0.99444580078125
33416,1.0,0.99444580078125
33616,1.0,0.99444580078125
33816,1.0,0.99444580078125
34017,1.0,0.99444580078125
34216,1.0,0.99444580078125
34416,1.0,0.99444580078125
34616,1.0,0.99444580078125
34817,1.0,0.99444580078125
35016,1.0,0.99444580078125
35217,1.0,0.99444580078125
35417,1.0,0.99444580078125
35617,1.0,0.99444580078125
35818,1.0,0.99444580078125
36017,1.0,0.99444580078125
36217,1.0,0.99444580078125
36417,1.0,0.99444580078125
36618,1.0,0.99444580078125
36817,1.0,0.99444580078125
37017,1.0,0.99444580078125
37218,1.0,0.99444580078125
37417,1.0,0.99444580078125
37617,1.0,0.99444580078125
37817,1.0,0.99444580078125
38017,1.0,0.99444580078125
38217,1.0,0.99444580078125
38417,1.0,0.99444580078125
38617,1.0,0.99444580078125
38817,1.0,0.99444580078125
39017,1.0,0.99444580078125
39217,1.0,0.99444580078125
39417,1.0,0.99444580078125
39617,1.0,0.99444580078125
39817,1.0,0.99444580078125
40017,1.0,0.99444580078125
40217,1.0,0.99444580078125
40417,1.0,0.99444580078125
40617,1.0,0.99444580078125
40817,1.0,0.99444580078125
41018,1.0,0.99444580078125
41217,1.0,0.99444580078125
41417,1.0,0.99444580078125
41617,1.0,0.99444580078125
41817,1.0,0.99444580078125
42017,1.0,0.99444580078125
42218,1.0,0.99444580078125
42417,1.0,0.99444580078125
42617,1.0,0.99444580078125
42818,1.0,0.99444580078125
43017,1.0,0.99444580078125
43217,1.0,0.99444580078125
43418,1.0,0.99444580078125
43617,1.0,0.99444580078125
43817,1.0,0.99444580078125
44018,1.0,0.99444580078125
44217,1.0,0.99444580078125
44417,1.0,0.99444580078125
44617,1.0,0.99444580078125
44817,1.0,0.99444580078125
45017,1.0,0.99444580078125
45218,1.0,0.99444580078125
45417,1.0,0.99444580078125
45617,1.0,0.99444580078125
45817,1.0,0.99444580078125
46017,1.0,0.99444580078125
46218,1.0,0.99444580078125
46417,1.0,0.99444580078125
46618,1.0,0.99444580078125
46818,1.0,0.99444580078125
47018,1.0,0.99444580078125
47219,1.0,0.99444580078125
47418,1.0,0.99444580078125
47618,1.0,0.99444580078125
47818,1.0,0.99444580078125
48018,1.0,0.99444580078125
48219,1.0,0.99444580078125
48418,1.0,0.99444580078125
48618,1.0,0.99444580078125
48818,1.0,0.99444580078125
49018,1.0,0.99444580078125
49218,1.0,0.99444580078125
49418,1.0,0.99444580078125
49618,1.0,0.99444580078125
49819,1.0,0.99444580078125
50019,1.0,0.99444580078125
50219,1.0,0.99444580078125
50419,1.0,0.99444580078125
50620,1.0,0.99444580078125
50820,1.0,0.99444580078125
51020,1.0,0.99444580078125
51220,1.0,0.99444580078125
51421,1.0,0.99444580078125
51620,1.0,0.99444580078125
51821,1.0,0.99444580078125
52022,1.0,0.99444580078125
52221,1.0,0.99444580078125
52421,1.0,0.99444580078125
52622,1.0,0.99444580078125
52821,1.0,0.99444580078125
53021,1.0,0.99444580078125
53221,1.0,0.99444580078125
53421,1.0,0.99444580078125
53622,1.0,0.99444580078125
53821,1.0,0.99444580078125
54021,1.0,0.99444580078125
54222,1.0,0.99444580078125
54421,1.0,0.99444580078125
54621,1.0,0.99444580078125
54822,1.0,0.99444580078125
55021,1.0,0.99444580078125
55221,1.0,0.99444580078125
55421,1.0,0.99444580078125
55621,1.0,0.99444580078125
55821,1.0,0.99444580078125
56022,1.0,0.99444580078125
56221,1.0,0.99444580078125
56421,1.0,0.99444580078125
56621,1.0,0.99444580078125
56821,1.0,0.99444580078125
57021,1.0,0.99444580078125
57221,1.0,0.99444580078125
57421,1.0,0.99444580078125
57621,1.0,0.99444580078125
57822,1.0,0.99444580078125
58021,1.0,0.99444580078125
58221,1.0,0.99444580078125
58421,1.0,0.99444580078125
58621,1.0,0.99444580078125
58821,1.0,0.99444580078125
59021,1.0,0.99444580078125
59221,1.0,0.99444580078125
59422,1.0,0.99444580078125
59622,0.16387816835494515,0.99444580078125
59622,0.16479346408441792,1.0
59822,0.703902336987766,1.0
60022,0.7256723938380519,1.0
60222,0.7256723938380519,1.0
60422,0.7421995771220061,1.0
60623,0.8911055332410537,1.0
60822,0.9946391082912267,1.0
61022,0.9946391082912267,1.0
61222,0.9946391082912267,1.0
61423,0.9946391082912267,1.0
61623,0.9946391082912267,1.0
61822,0.9946391082912267,1.0
62022,0.9946391082912267,1.0
62222,0.9946391082912267,1.0
62422,0.9946391082912267,1.0
62622,0.9946391082912267,1.0
62823,0.9946391082912267,1.0
63023,0.9946391082912267,1.0
63223,0.9946391082912267,1.0
63423,0.9946391082912267,1.0
63623,0.9946391082912267,1.0
63823,0.9946391082912267,1.0
64023,0.9946391082912267,1.0
64224,0.9984129384176688,1.0
64424,0.9984129384176688,1.0
64624,0.9984129384176688,1.0
64824,0.9984129384176688,1.0
65024,0.9984129384176688,1.0
65224,0.9984129384176688,1.0
65424,0.9984129384176688,1.0
65625,0.9984129384176688,1.0
65824,0.9984129384176688,1.0
66024,0.9984129384176688,1.0
66224,0.9984129384176688,1.0
66424,0.9984129384176688,1.0
66625,0.9984129384176688,1.0
66825,0.9984129384176688,1.0
67025,0.9984129384176688,1.0
67225,0.9984129384176688,1.0
67425,0.9984129384176688,1.0
67625,0.9984129384176688,1.0
67825,0.9984129384176688,1.0
68025,0.9984129384176688,1.0
68225,0.9984129384176688,1.0
68425,0.9984129384176688,1.0
68625,0.9984129384176688,1.0
68825,0.9984129384176688,1.0
69025,0.9984129384176688,1.0
69226,0.9984129384176688,1.0
69426,0.9984129384176688,1.0
69626,0.9984129384176688,1.0
69826,0.9984129384176688,1.0
70026,0.9984129384176688,1.0
70225,0.9984129384176688,1.0
70425,0.9984129384176688,1.0
70625,0.9984129384176688,1.0
70825,0.9984129384176688,1.0
71025,0.9984129384176688,1.0
71225,0.9984129384176688,1.0
71425,0.9984129384176688,1.0
71625,0.9984129384176688,1.0
71825,0.9984129384176688,1.0
72025,0.9984129384176688,1.0
72225,0.9984129384176688,1.0
72425,0.9984129384176688,1.0
72625,0.9984129384176688,1.0
72825,0.9984129384176688,1.0
73025,0.9984129384176688,1.0
73225,0.9984129384176688,1.0
73425,0.9984129384176688,1.0
73625,0.9984129384176688,1.0
73825,0.9984129384176688,1.0
74025,0.9984129384176688,1.0
74225,0.9984129384176688,1.0
74425,0.9984129384176688,1.0
74625,0.9984129384176688,1.0
74826,0.9984129384176688,1.0
75026,0.9984129384176688,1.0
75226,0.9984129384176688,1.0
75427,0.9984129384176688,1.0
75627,0.9984129384176688,1.0
75828,0.9984129384176688,1.0
76029,0.9984129384176688,1.0
76229,0.9984129384176688,1.0
76428,0.9984129384176688,1.0
76628,0.9984129384176688,1.0
76828,0.9984129384176688,1.0
77028,0.9984129384176688,1.0
77228,0.9984129384176688,1.0
77428,0.9984129384176688,1.0
77628,0.9984129384176688,1.0
77828,0.9984129384176688,1.0
78028,0.9984129384176688,1.0
78228,0.9984129384176688,1.0
78428,0.9984129384176688,1.0
78628,0.9984129384176688,1.0
78828,0.9984129384176688,1.0
79028,0.9984129384176688,1.0
79228,0.9984129384176688,1.0
79428,0.9984129384176688,1.0
79628,0.9984129384176688,1.0
79828,0.9984129384176688,1.0
80029,0.9984129384176688,1.0
80229,0.9984129384176688,1.0
80430,0.9984129384176688,1.0
80630,0.9984129384176688,1.0
80830,0.9984129384176688,1.0
81030,0.9984129384176688,1.0
81229,0.9984129384176688,1.0
81429,0.9984129384176688,1.0
81630,0.9984129384176688,1.0
81830,0.9984129384176688,1.0
82029,0.9984129384176688,1.0
82229,0.9984129384176688,1.0
82429,0.9984129384176688,1.0
82629,0.9984129384176688,1.0
82829,0.9984129384176688,1.0
83029,0.9984129384176688,1.0
83230,0.9984129384176688,1.0
83429,0.9984129384176688,1.0
83629,0.9984129384176688,1.0
83830,0.9984129384176688,1.0
84030,0.9984129384176688,1.0
84229,0.9984129384176688,1.0
84429,0.9984129384176688,1.0
84629,0.9984129384176688,1.0
84829,0.9984129384176688,1.0
85029,0.9984129384176688,1.0
85229,0.9984129384176688,1.0
85429,0.9984129384176688,1.0
85629,0.9984129384176688,1.0
85829,0.9984129384176688,1.0
86029,0.9984129384176688,1.0
86229,0.9984129384176688,1.0
86429,0.9984129384176688,1.0
86629,0.9984129384176688,1.0
86830,0.9984129384176688,1.0
87030,0.9984129384176688,1.0
87231,0.9984129384176688,1.0
87431,0.9984129384176688,1.0
87631,0.9984129384176688,1.0
87832,0.9984129384176688,1.0
88032,0.9984129384176688,1.0
88231,0.9984129384176688,1.0
88431,0.9984129384176688,1.0
88631,0.9984129384176688,1.0
88831,0.9984129384176688,1.0
89031,0.9984129384176688,1.0
89231,0.9984129384176688,1.0
89431,0.9984129384176688,1.0
89631,0.9984129384176688,1.0
89831,0.9984129384176688,1.0
90031,0.9984129384176688,1.0
90231,0.9984129384176688,1.0
90431,0.9984129384176688,1.0
90631,0.9984129384176688,1.0
90831,0.9984129384176688,1.0
91031,0.9984129384176688,1.0
91232,0.9984129384176688,1.0
91433,0.9984129384176688,1.0
91633,0.9984129384176688,1.0
91833,0.9984129384176688,1.0
92033,0.9984129384176688,1.0
92233,0.9984129384176688,1.0
92433,0.9984129384176688,1.0
92633,0.9984129384176688,1.0
92833,0.9984129384176688,1.0
93033,0.9984129384176688,1.0
93233,0.9984129384176688,1.0
93433,0.9984129384176688,1.0
93633,0.9984129384176688,1.0
93833,0.9984129384176688,1.0
94033,0.9984129384176688,1.0
94234,0.9984129384176688,1.0
94435,0.9984129384176688,1.0
94636,0.9984129384176688,1.0
94837,0.9984129384176688,1.0
95036,0.9984129384176688,1.0
95236,0.9984129384176688,1.0
95436,0.9984129384176688,1.0
95636,0.9984129384176688,1.0
95837,0.9984129384176688,1.0
96037,0.9984129384176688,1.0
96238,0.9984129384176688,1.0
96438,0.9984129384176688,1.0
96638,0.9984129384176688,1.0
96838,0.9984129384176688,1.0
97038,0.9984129384176688,1.0
97238,0.9984129384176688,1.0
97438,0.9984129384176688,1.0
97638,0.9984129384176688,1.0
97838,0.9984129384176688,1.0
98038,0.9984129384176688,1.0
98238,0.9984129384176688,1.0
98438,0.9984129384176688,1.0
98638,0.9984129384176688,1.0
98839,0.9984129384176688,1.0
99038,0.9984129384176688,1.0
99238,0.9984129384176688,1.0
99438,0.9984129384176688,1.0
99638,0.9984129384176688,1.0
99838,0.9984129384176688,1.0
100038,0.9984129384176688,1.0
100239,0.9984129384176688,1.0
100440,0.9984129384176688,1.0
100640,0.9984129384176688,1.0
100840,0.9984129384176688,1.0
101040,0.9984129384176688,1.0
101240,0.9984129384176688,1.0
101440,0.9984129384176688,1.0
101640,0.9984129384176688,1.0
101840,0.9984129384176688,1.0
102040,0.9984129384176688,1.0
102239,0.9984129384176688,1.0
102439,0.9984129384176688,1.0
102639,0.9984129384176688,1.0
102839,0.9984129384176688,1.0
103039,0.9984129384176688,1.0
103239,0.9984129384176688,1.0
103440,0.9984129384176688,1.0
103641,0.9984129384176688,1.0
103841,0.9984129384176688,1.0
104041,0.9984129384176688,1.0
104240,0.9984129384176688,1.0
104440,0.9984129384176688,1.0
104640,0.9984129384176688,1.0
104840,0.9984129384176688,1.0
105040,0.9984129384176688,1.0
105240,0.9984129384176688,1.0
105440,0.9984129384176688,1.0
105640,0.9984129384176688,1.0
105840,0.9984129384176688,1.0
106041,0.9984129384176688,1.0
106241,0.9984129384176688,1.0
106440,0.9984129384176688,1.0
106640,0.9984129384176688,1.0
106840,0.9984129384176688,1.0
107040,0.9984129384176688,1.0
107241,0.9984129384176688,1.0
107442,0.9984129384176688,1.0
107641,0.9984129384176688,1.0
107841,0.9984129384176688,1.0
108041,0.9984129384176688,1.0
108241,0.9984129384176688,1.0
108442,0.9984129384176688,1.0
108642,0.9984129384176688,1.0
108842,0.9984129384176688,1.0
109041,0.9984129384176688,1.0
109241,0.9984129384176688,1.0
109441,0.9984129384176688,1.0
109641,0.9984129384176688,1.0
109841,0.9984129384176688,1.0
110041,0.9984129384176688,1.0
110242,0.9984129384176688,1.0
110443,0.9984129384176688,1.0
110643,0.9984129384176688,1.0
110842,0.9984129384176688,1.0
111042,0.9984129384176688,1.0
111242,0.9984129384176688,1.0
111442,0.9984129384176688,1.0
111642,0.9984129384176688,1.0
111842,0.9984129384176688,1.0
112043,0.9984129384176688,1.0
112243,0.9984129384176688,1.0
112443,0.9984129384176688,1.0
112643,0.9984129384176688,1.0
112843,0.9984129384176688,1.0
113044,0.9984129384176688,1.0
113244,0.9984129384176688,1.0
113443,0.9984129384176688,1.0
113643,0.9984129384176688,1.0
113843,0.9984129384176688,1.0
114043,0.9984129384176688,1.0
114243,0.9984129384176688,1.0
114443,0.9984129384176688,1.0
114644,0.9984129384176688,1.0
114843,0.9984129384176688,1.0
115043,0.9984129384176688,1.0
115243,0.9984129384176688,1.0
115443,0.9984129384176688,1.0
115643,0.9984129384176688,1.0
115844,0.9984129384176688,1.0
116044,0.9984129384176688,1.0
116244,0.9984129384176688,1.0
116444,0.9984129384176688,1.0
116644,0.9984129384176688,1.0
116844,0.9984129384176688,1.0
117045,0.9984129384176688,1.0
117244,0.9984129384176688,1.0
117444,0.9984129384176688,1.0
117644,0.9984129384176688,1.0
117844,0.9984129384176688,1.0
118044,0.9984129384176688,1.0
118245,0.9984129384176688,1.0
118444,0.9984129384176688,1.0
118644,0.9984129384176688,1.0
118844,0.9984129384176688,1.0
119044,0.9984129384176688,1.0
119244,0.9984129384176688,1.0
119444,0.9984129384176688,1.0
119645,0.9984129384176688,1.0
119845,0.9984129384176688,1.0
120045,0.9984129384176688,1.0
120245,0.19692677521738314,1.0
120245,0.19692677521738314,0.5
120445,0.27256900109882704,0.5
120645,0.5451380021976541,0.5
120846,0.03804142833211068,1.0
121045,0.7571359129783546,0.5
121246,0.7571359129783546,0.5
121446,0.038115710015020156,0.9896188735961914
121646,0.9755475883916885,0.4896188735961914
121846,0.9755475883916885,0.4896188735961914
122046,0.9755475883916885,0.4896188735961914
122247,0.9755475883916885,0.4896188735961914
122447,0.038115710015020156,0.9896188735961914
122647,0.038115710015020156,0.9896188735961914
122847,0.0380431377088126,0.9896188735961914
123048,0.9797239764760571,0.4896188735961914
123248,0.9873799100938795,0.4896188735961914
123449,0.03812719771648313,0.9896188735961914
123650,0.9953655827046897,0.4896188735961914
123849,0.0381243891624955,0.9893667221069335
124049,0.0381243891624955,0.9893667221069335
124250,1.0,0.4893667221069336
124450,1.0,0.4893667221069336
124649,1.0,0.4893667221069336
124849,1.0,0.4893667221069336
125049,0.0381243891624955,0.9893667221069335
125250,0.27910645788789706,0.9893667221069335
125450,0.37645055355775614,0.9893667221069335
125651,0.4875439748953621,0.9893667221069335
125852,0.6439040079684677,0.9893667221069335
126051,0.8814652394829811,0.9823020935058594
126251,0.9310071039250329,0.9820499420166016
126451,0.9310071039250329,0.9820499420166016
126651,1.0,0.9643522262573242
126851,1.0,0.9643522262573242
127052,1.0,0.9643522262573242
127251,1.0,0.9643522262573242
127451,0.9420666731367363,0.964604377746582
127651,0.9420666731367363,0.964604377746582
127851,1.0,0.9643522262573242
128052,1.0,0.9643522262573242
128251,1.0,0.9643522262573242
128451,1.0,0.9643522262573242
128651,1.0,0.9643522262573242
128851,1.0,0.9643522262573242
129052,1.0,0.9643522262573242
129251,1.0,0.9643522262573242
129451,1.0,0.9643522262573242
129652,1.0,0.9643522262573242
129852,1.0,0.9643522262573242
130052,1.0,0.9643522262573242
130252,1.0,0.9643522262573242
130453,1.0,0.9643522262573242
130652,1.0,0.9643522262573242
130852,1.0,0.9643522262573242
131052,1.0,0.9643522262573242
131253,1.0,0.9643522262573242
131454,1.0,0.9643522262573242
131653,1.0,0.9643522262573242
131853,1.0,0.9643522262573242
132054,1.0,0.9643522262573242
132253,1.0,0.9643522262573242
132453,1.0,0.9643522262573242
132653,1.0,0.9643522262573242
132854,1.0,0.9643522262573242
133055,1.0,0.9643522262573242
133254,1.0,0.9643522262573242
133454,1.0,0.9643522262573242
133654,1.0,0.9643522262573242
133854,1.0,0.9643522262573242
134055,1.0,0.9643522262573242
134256,1.0,0.9643522262573242
134457,1.0,0.9643522262573242
134656,1.0,0.9643522262573242
134856,1.0,0.9643522262573242
135057,1.0,0.9643522262573242
135256,1.0,0.9643522262573242
135456,1.0,0.9643522262573242
135656,1.0,0.9643522262573242
135857,1.0,0.9643522262573242
136056,1.0,0.9643522262573242
136256,1.0,0.9643522262573242
136456,1.0,0.9643522262573242
136656,0.9431640396616005,0.964604377746582
136856,1.0,0.9643522262573242
137056,1.0,0.9643522262573242
137256,1.0,0.9643522262573242
137457,1.0,0.9643522262573242
137657,1.0,0.9643522262573242
137857,1.0,0.9643522262573242
138058,1.0,0.9643522262573242
138258,1.0,0.9643522262573242
138458,1.0,0.9643522262573242
138658,1.0,0.9643522262573242
138858,1.0,0.9643522262573242
139058,1.0,0.9643522262573242
139258,1.0,0.9643522262573242
139458,1.0,0.9643522262573242
139658,1.0,0.9643522262573242
139858,1.0,0.9643522262573242
140059,1.0,0.9643522262573242
140259,1.0,0.9643522262573242
140459,1.0,0.9643522262573242
140659,1.0,0.9643522262573242
140860,0.9431640396616005,0.964604377746582
141060,1.0,0.9643522262573242
141260,1.0,0.9643522262573242
141461,1.0,0.9643522262573242
141662,1.0,0.9643522262573242
141861,1.0,0.9643522262573242
142062,1.0,0.9643522262573242
142262,1.0,0.9643522262573242
142462,1.0,0.9643522262573242
142662,1.0,0.9643522262573242
142862,0.9431640396616005,0.964604377746582
143062,1.0,0.9643522262573242
143263,1.0,0.9643522262573242
143463,1.0,0.9643522262573242
143663,1.0,0.9643522262573242
143863,1.0,0.9643522262573242
144063,1.0,0.9643522262573242
144263,1.0,0.9643522262573242
144464,1.0,0.9643522262573242
144663,1.0,0.9643522262573242
144863,1.0,0.9643522262573242
145063,1.0,0.9643522262573242
145263,1.0,0.9643522262573242
145464,1.0,0.9643522262573242
145663,1.0,0.9643522262573242
145864,1.0,0.9643522262573242
146064,1.0,0.9643522262573242
146265,1.0,0.9643522262573242
146464,1.0,0.9643522262573242
146665,1.0,0.9643522262573242
146865,0.9431640396616005,0.964604377746582
147065,1.0,0.9643522262573242
147266,1.0,0.9643522262573242
147465,1.0,0.9643522262573242
147666,1.0,0.9643522262573242
147865,1.0,0.9643522262573242
148066,1.0,0.9643522262573242
148265,1.0,0.9643522262573242
148465,1.0,0.9643522262573242
148665,1.0,0.9643522262573242
148865,1.0,0.9643522262573242
149065,1.0,0.9643522262573242
149265,1.0,0.9643522262573242
149466,1.0,0.9643522262573242
149665,1.0,0.9643522262573242
149865,1.0,0.9643522262573242
150066,1.0,0.9643522262573242
150266,1.0,0.9643522262573242
150466,1.0,0.9643522262573242
150666,1.0,0.9643522262573242
150866,1.0,0.9643522262573242
151066,1.0,0.9643522262573242
151267,1.0,0.9643522262573242
151467,1.0,0.9643522262573242
151667,1.0,0.9643522262573242
151867,1.0,0.9643522262573242
152067,1.0,0.9643522262573242
152268,1.0,0.9643522262573242
152468,1.0,0.9643522262573242
152668,1.0,0.9643522262573242
152868,1.0,0.9643522262573242
153068,1.0,0.9643522262573242
153268,1.0,0.9643522262573242
153469,1.0,0.9643522262573242
153669,1.0,0.9643522262573242
153869,1.0,0.9643522262573242
154070,1.0,0.9643522262573242
154269,1.0,0.9643522262573242
154470,1.0,0.9643522262573242
154670,1.0,0.9643522262573242
154870,1.0,0.9643522262573242
155071,1.0,0.9643522262573242
155270,1.0,0.9643522262573242
155471,1.0,0.9643522262573242
155670,1.0,0.9643522262573242
155870,1.0,0.9643522262573242
156070,1.0,0.9643522262573242
156270,1.0,0.9643522262573242
156471,1.0,0.9643522262573242
156670,1.0,0.9643522262573242
156871,1.0,0.9643522262573242
157071,1.0,0.9643522262573242
157271,1.0,0.9643522262573242
157471,1.0,0.9643522262573242
157671,1.0,0.9643522262573242
157872,1.0,0.9643522262573242
158071,1.0,0.9643522262573242
158272,1.0,0.9643522262573242
158471,1.0,0.9643522262573242
158671,1.0,0.9643522262573242
158871,0.9431640396616005,0.964604377746582
159071,1.0,0.9643522262573242
159271,1.0,0.9643522262573242
159471,1.0,0.9643522262573242
159671,1.0,0.9643522262573242
159871,1.0,0.9643522262573242
160072,1.0,0.9643522262573242
160271,1.0,0.9643522262573242
160471,1.0,0.9643522262573242
160671,1.0,0.9643522262573242
160871,1.0,0.9643522262573242
161071,1.0,0.9643522262573242
161271,1.0,0.9643522262573242
161471,1.0,0.9643522262573242
161671,1.0,0.9643522262573242
161872,1.0,0.9643522262573242
162072,1.0,0.9643522262573242
162272,1.0,0.9643522262573242
162473,1.0,0.9643522262573242
162674,1.0,0.9643522262573242
162873,1.0,0.9643522262573242
163073,1.0,0.9643522262573242
163273,1.0,0.9643522262573242
163473,1.0,0.9643522262573242
163673,1.0,0.9643522262573242
163873,1.0,0.9643522262573242
164073,1.0,0.9643522262573242
164273,1.0,0.9643522262573242
164473,1.0,0.9643522262573242
164673,1.0,0.9643522262573242
164874,1.0,0.9643522262573242
165074,1.0,0.9643522262573242
165274,1.0,0.9643522262573242
165474,1.0,0.9643522262573242
165674,1.0,0.4893667221069336
165874,1.0,0.4893667221069336
166075,1.0,0.4893667221069336
166275,0.028630650103335504,0.7445571899414063
166475,0.019492491912473608,0.9893667221069335
166675,1.0,0.4893667221069336
166875,1.0,0.4893667221069336
167076,1.0,0.4893667221069336
167275,0.028630650103335504,0.7445571899414063
167475,0.03698827229697574,0.9893667221069335
167675,0.9165128918791571,0.6381229400634766
167875,0.019492491912473608,0.9893667221069335
168076,1.0,0.6378707885742188
168275,1.0,0.6378707885742188
168475,1.0,0.6378707885742188
168676,0.034146125100503875,0.8930612564086914
168875,0.034146125100503875,0.8930612564086914
169075,1.0,0.6378707885742188
169275,1.0,0.6378707885742188
169476,1.0,0.6378707885742188
169676,1.0,0.6378707885742188
169876,1.0,0.6378707885742188
170076,1.0,0.6378707885742188
170276,1.0,0.6378707885742188
170476,1.0,0.6378707885742188
170677,1.0,0.6378707885742188
170876,1.0,0.6378707885742188
171076,1.0,0.6378707885742188
171276,1.0,0.6378707885742188
171477,1.0,0.6378707885742188
171676,1.0,0.6378707885742188
171876,1.0,0.6378707885742188
172076,1.0,0.6378707885742188
172276,1.0,0.6378707885742188
172476,1.0,0.6378707885742188
172676,0.034146125100503875,0.8930612564086914
172876,1.0,0.6378707885742188
173076,1.0,0.6378707885742188
173277,1.0,0.6378707885742188
173477,1.0,0.6378707885742188
173677,0.9165128918791571,0.6381229400634766
173878,1.0,0.6378707885742188
174077,0.034146125100503875,0.8930612564086914
174277,1.0,0.6378707885742188
174477,1.0,0.6378707885742188
174677,0.034146125100503875,0.8930612564086914
174877,1.0,0.6378707885742188
175077,1.0,0.6378707885742188
175277,0.034146125100503875,0.8930612564086914
175477,0.034146125100503875,0.8930612564086914
175678,0.03746201550837719,0.9893667221069335
175879,0.9277780388952561,0.7341762542724609
176078,1.0,0.7299448013305664
176278,1.0,0.7299448013305664
176478,1.0,0.7299448013305664
176678,1.0,0.7299448013305664
176878,1.0,0.7299448013305664
177078,1.0,0.7299448013305664
177278,1.0,0.7299448013305664
177479,0.03753442975128751,0.985135269165039
177679,0.03753442975128751,0.985135269165039
177879,1.0,0.7299448013305664
178080,0.03753442975128751,0.985135269165039
178279,1.0,0.7299448013305664
178479,1.0,0.7299448013305664
178679,0.03753442975128751,0.985135269165039
178879,1.0,0.7299448013305664
179079,1.0,0.7299448013305664
179279,1.0,0.7299448013305664
179479,0.03753442975128751,0.985135269165039
179679,1.0,0.7299448013305664
179879,0.03753442975128751,0.985135269165039
180080,0.03753442975128751,0.985135269165039
180279,1.0,0.7299448013305664
180479,1.0,0.7299448013305664
180679,1.0,0.7299448013305664
180879,1.0,0.7299448013305664
181080,1.0,0.7299448013305664
181279,0.03753442975128751,0.985135269165039
181480,1.0,0.7299448013305664
181679,1.0,0.7299448013305664
181879,1.0,0.7299448013305664
182079,1.0,0.7299448013305664
182279,1.0,0.7299448013305664
182480,1.0,0.7299448013305664
182679,0.03753442975128751,0.985135269165039
182880,1.0,0.7299448013305664
183079,1.0,0.7299448013305664
183279,0.03753442975128751,0.985135269165039
183479,1.0,0.7299448013305664
183680,0.03753442975128751,0.985135269165039
183879,1.0,0.7299448013305664
184080,1.0,0.7299448013305664
184279,1.0,0.7299448013305664
184479,1.0,0.7299448013305664
184679,0.03753442975128751,0.985135269165039
184879,0.03753442975128751,0.985135269165039
185079,1.0,0.7299448013305664
185279,0.03753442975128751,0.985135269165039
185479,0.03753442975128751,0.985135269165039
185680,0.03753442975128751,0.985135269165039
185879,1.0,0.7299448013305664
186079,1.0,0.7299448013305664
186279,0.03753442975128751,0.985135269165039
186480,0.9262639384112576,0.7301969528198242
186679,1.0,0.7299448013305664
186880,1.0,0.7299448013305664
187079,1.0,0.7299448013305664
187279,0.9262639384112576,0.7301969528198242
187479,1.0,0.7299448013305664
187679,1.0,0.7299448013305664
187880,0.03753442975128751,0.985135269165039
188079,0.03753442975128751,0.985135269165039
188280,1.0,0.7299448013305664
188479,0.03753442975128751,0.985135269165039
188680,1.0,0.7299448013305664
188879,1.0,0.7299448013305664
189079,1.0,0.7299448013305664
189279,1.0,0.7299448013305664
189480,0.03746071198025251,0.9853874206542969
189679,1.0,0.7299448013305664
189880,1.0,0.7299448013305664
190079,1.0,0.7299448013305664
190279,1.0,0.7299448013305664
190479,0.03753442975128751,0.985135269165039
190679,1.0,0.7299448013305664
190879,1.0,0.7299448013305664
191080,1.0,0.7299448013305664
191279,1.0,0.7299448013305664
191479,1.0,0.7299448013305664
191679,1.0,0.7299448013305664
191879,1.0,0.7299448013305664
192079,1.0,0.7299448013305664
192279,0.03753442975128751,0.985135269165039
192479,1.0,0.7299448013305664
192679,1.0,0.7299448013305664
192880,1.0,0.7299448013305664


==> acc_cov_csv/acc_cov.damon_mod.csv <==
2239,0.02177573572292483,1.0
3258,0.13967760721960337,1.0
3462,0.27935521443920674,1.0
3665,0.3990788473931098,1.0
3869,0.633458642528557,1.0
4072,0.633458642528557,1.0
4276,0.7198394376693749,1.0
4479,0.8560254106419962,1.0
4683,0.9891610522363702,1.0
4886,0.9891610522363702,1.0
5090,0.9891610522363702,1.0
5294,0.9891610522363702,1.0
5498,0.9891610522363702,1.0
5702,0.9904088897419022,1.0
5906,0.9904088897419022,1.0
6109,0.9949271407458462,1.0
6313,0.996746005130042,1.0
6518,0.996746005130042,1.0
6722,0.9971285539802562,1.0
6926,0.9972510771623325,1.0
7130,0.9973060896222629,1.0
7334,0.997333028971447,1.0
7538,0.9973770456874963,1.0
7742,0.9973789430470843,1.0
7947,0.9973815993626352,1.0
8151,0.9973838752204359,0.9999996185302734
8354,0.9973838752204359,0.9999996185302734
8558,0.9973838752204359,0.9999996185302734
8762,0.9973838752204359,0.9999996185302734
8966,0.9973838752204359,0.9999996185302734
9170,0.9973838752204359,0.9999996185302734
9374,0.9973838752204359,0.9999996185302734
9578,0.9973838752204359,0.9999996185302734
9782,0.9973838752204359,0.9999996185302734
9986,0.9973838752204359,0.9999996185302734
10190,0.9973838752204359,0.9999996185302734
10394,0.9973838752204359,0.9999996185302734
10598,0.9973838752204359,0.9999996185302734
10802,0.9973838752204359,0.9999996185302734
11006,0.9973838752204359,0.9999996185302734
11209,0.9973838752204359,0.9999996185302734
11413,0.9973838752204359,0.9999996185302734
11617,0.9973838752204359,0.9999996185302734
11821,0.9973838752204359,0.9999996185302734
12024,0.9973838752204359,0.9999996185302734
12227,0.9973838752204359,0.9999996185302734
12431,0.9973838752204359,0.9999996185302734
12634,0.9973838752204359,0.9999996185302734
12838,0.9973838752204359,0.9999996185302734
13041,0.9973838752204359,0.9999996185302734
13245,0.9973838752204359,0.9999996185302734
13449,0.9973838752204359,0.9999996185302734
13653,0.9973838752204359,0.9999996185302734
13857,0.9973838752204359,0.9999996185302734
14061,0.9973838752204359,0.9999996185302734
14265,0.9973838752204359,0.9999996185302734
14468,0.9973838752204359,0.9999996185302734
14672,0.9973838752204359,0.9999996185302734
14876,0.9973838752204359,0.9999996185302734
15080,0.9973838752204359,0.9999996185302734
15284,0.9973838752204359,0.9999996185302734
15488,0.9973838752204359,0.9999996185302734
15692,0.9973838752204359,0.9999996185302734
15896,0.9973838752204359,0.9999996185302734
16099,0.9973838752204359,0.9999996185302734
16303,0.9973838752204359,0.9999996185302734
16507,0.9973838752204359,0.9999996185302734
16711,0.9973838752204359,0.9999996185302734
16914,0.9973838752204359,0.9999996185302734
17118,0.9973838752204359,0.9999996185302734
17321,0.9973838752204359,0.9999996185302734
17524,0.9973838752204359,0.9999996185302734
17728,0.9973838752204359,0.9999996185302734
17931,0.9973838752204359,0.9999996185302734
18135,0.9973838752204359,0.9999996185302734
18339,0.9973838752204359,0.9999996185302734
18543,0.9973838752204359,0.9999996185302734
18747,0.9973838752204359,0.9999996185302734
18951,0.9973838752204359,0.9999996185302734
19154,0.9973838752204359,0.9999996185302734
19358,0.9973838752204359,0.9999996185302734
19561,0.9973838752204359,0.9999996185302734
19765,0.9973838752204359,0.9999996185302734
19969,0.9973838752204359,0.9999996185302734
20172,0.9973838752204359,0.9999996185302734
20376,0.9973838752204359,0.9999996185302734
20580,0.9973838752204359,0.9999996185302734
20784,0.9973838752204359,0.9999996185302734
20988,0.9973838752204359,0.9999996185302734
21191,0.9973838752204359,0.9999996185302734
21394,0.9973838752204359,0.9999996185302734
21598,0.9973838752204359,0.9999996185302734
21802,0.9973838752204359,0.9999996185302734
22006,0.9973838752204359,0.9999996185302734
22209,0.9973838752204359,0.9999996185302734
22413,0.9973838752204359,0.9999996185302734
22616,0.9973838752204359,0.9999996185302734
22820,0.9973838752204359,0.9999996185302734
23024,0.9973838752204359,0.9999996185302734
23227,0.9973838752204359,0.9999996185302734
23430,0.9973838752204359,0.9999996185302734
23634,0.9973838752204359,0.9999996185302734
23837,0.9973838752204359,0.9999996185302734
24041,0.9973838752204359,0.9999996185302734
24244,0.9973838752204359,0.9999996185302734
24447,0.9973838752204359,0.9999996185302734
24650,0.9973838752204359,0.9999996185302734
24854,0.9973838752204359,0.9999996185302734
25058,0.9973838752204359,0.9999996185302734
25262,0.9973838752204359,0.9999996185302734
25466,0.9973838752204359,0.9999996185302734
25669,0.9973838752204359,0.9999996185302734
25873,0.9973838752204359,0.9999996185302734
26076,0.9973838752204359,0.9999996185302734
26280,0.9973838752204359,0.9999996185302734
26483,0.9973838752204359,0.9999996185302734
26687,0.9973838752204359,0.9999996185302734
26891,0.9973838752204359,0.9999996185302734
27095,0.9973838752204359,0.9999996185302734
27299,0.9973838752204359,0.9999996185302734
27502,0.9973838752204359,0.9999996185302734
27706,0.9973838752204359,0.9999996185302734
27909,0.9973838752204359,0.9999996185302734
28113,0.9973838752204359,0.9999996185302734
28317,0.9973838752204359,0.9999996185302734
28520,0.9973838752204359,0.9999996185302734
28723,0.9973838752204359,0.9999996185302734
28927,0.9973838752204359,0.9999996185302734
29131,0.9973838752204359,0.9999996185302734
29334,0.9973838752204359,0.9999996185302734
29538,0.9973838752204359,0.9999996185302734
29742,0.9973838752204359,0.9999996185302734
29946,0.9973838752204359,0.9999996185302734
30150,0.9973838752204359,0.9999996185302734
30353,0.9973838752204359,0.9999996185302734
30557,0.9973838752204359,0.9999996185302734
30760,0.9973838752204359,0.9999996185302734
30964,0.9973838752204359,0.9999996185302734
31167,0.9973838752204359,0.9999996185302734
31371,0.9973838752204359,0.9999996185302734
31575,0.9973838752204359,0.9999996185302734
31778,0.9973838752204359,0.9999996185302734
31982,0.9973838752204359,0.9999996185302734
32185,0.9973838752204359,0.9999996185302734
32389,0.9973838752204359,0.9999996185302734
32592,0.9973838752204359,0.9999996185302734
32796,0.9973838752204359,0.9999996185302734
32999,0.9973838752204359,0.9999996185302734
33203,0.9973838752204359,0.9999996185302734
33406,0.9973838752204359,0.9999996185302734
33610,0.9973838752204359,0.9999996185302734
33813,0.9973838752204359,0.9999996185302734
34017,0.9973838752204359,0.9999996185302734
34221,0.9973838752204359,0.9999996185302734
34425,0.9973838752204359,0.9999996185302734
34628,0.9973838752204359,0.9999996185302734
34832,0.9973838752204359,0.9999996185302734
35036,0.9973838752204359,0.9999996185302734
35239,0.9973838752204359,0.9999996185302734
35442,0.9973838752204359,0.9999996185302734
35646,0.9973838752204359,0.9999996185302734
35850,0.9973838752204359,0.9999996185302734
36054,0.9973838752204359,0.9999996185302734
36258,0.9973838752204359,0.9999996185302734
36461,0.9973838752204359,0.9999996185302734
36665,0.9973838752204359,0.9999996185302734
36869,0.9973838752204359,0.9999996185302734
37073,0.9973838752204359,0.9999996185302734
37277,0.9973838752204359,0.9999996185302734
37480,0.9973838752204359,0.9999996185302734
37684,0.9973838752204359,0.9999996185302734
37888,0.9973838752204359,0.9999996185302734
38092,0.9973838752204359,0.9999996185302734
38296,0.9973838752204359,0.9999996185302734
38500,0.9973838752204359,0.9999996185302734
38703,0.9973838752204359,0.9999996185302734
38907,0.9973838752204359,0.9999996185302734
39110,0.9973838752204359,0.9999996185302734
39314,0.9973838752204359,0.9999996185302734
39517,0.9973838752204359,0.9999996185302734
39721,0.9973838752204359,0.9999996185302734
39925,0.9973838752204359,0.9999996185302734
40128,0.9973838752204359,0.9999996185302734
40331,0.9973838752204359,0.9999996185302734
40534,0.9973838752204359,0.9999996185302734
40738,0.9973838752204359,0.9999996185302734
40942,0.9973838752204359,0.9999996185302734
41145,0.9973838752204359,0.9999996185302734
41349,0.9973838752204359,0.9999996185302734
41553,0.9973838752204359,0.9999996185302734
41757,0.9973838752204359,0.9999996185302734
41960,0.9973838752204359,0.9999996185302734
42164,0.9973838752204359,0.9999996185302734
42368,0.9973838752204359,0.9999996185302734
42572,0.9973838752204359,0.9999996185302734
42776,0.9973838752204359,0.9999996185302734
42980,0.9973838752204359,0.9999996185302734
43183,0.9973838752204359,0.9999996185302734
43387,0.9973838752204359,0.9999996185302734
43590,0.9973838752204359,0.9999996185302734
43793,0.9973838752204359,0.9999996185302734
43997,0.9973838752204359,0.9999996185302734
44201,0.9973838752204359,0.9999996185302734
44405,0.9973838752204359,0.9999996185302734
44609,0.9973838752204359,0.9999996185302734
44812,0.9973838752204359,0.9999996185302734
45015,0.9973838752204359,0.9999996185302734
45219,0.9973838752204359,0.9999996185302734
45422,0.9973838752204359,0.9999996185302734
45626,0.9973838752204359,0.9999996185302734
45829,0.9973838752204359,0.9999996185302734
46033,0.9973838752204359,0.9999996185302734
46236,0.9973838752204359,0.9999996185302734
46440,0.9973838752204359,0.9999996185302734
46644,0.9973838752204359,0.9999996185302734
46848,0.9973838752204359,0.9999996185302734
47052,0.9973838752204359,0.9999996185302734
47255,0.9973838752204359,0.9999996185302734
47459,0.9973838752204359,0.9999996185302734
47663,0.9973838752204359,0.9999996185302734
47867,0.9973838752204359,0.9999996185302734
48070,0.9973838752204359,0.9999996185302734
48273,0.9973838752204359,0.9999996185302734
48477,0.9973838752204359,0.9999996185302734
48681,0.9973838752204359,0.9999996185302734
48884,0.9973838752204359,0.9999996185302734
49088,0.9973838752204359,0.9999996185302734
49292,0.9973838752204359,0.9999996185302734
49496,0.9973838752204359,0.9999996185302734
49699,0.9973838752204359,0.9999996185302734
49903,0.9973838752204359,0.9999996185302734
50107,0.9973838752204359,0.9999996185302734
50311,0.9973838752204359,0.9999996185302734
50514,0.9973838752204359,0.9999996185302734
50718,0.9973838752204359,0.9999996185302734
50922,0.9973838752204359,0.9999996185302734
51125,0.9973838752204359,0.9999996185302734
51328,0.9973838752204359,0.9999996185302734
51532,0.9973838752204359,0.9999996185302734
51735,0.9973838752204359,0.9999996185302734
51939,0.9973838752204359,0.9999996185302734
52142,0.9973838752204359,0.9999996185302734
52346,0.9973838752204359,0.9999996185302734
52550,0.9973838752204359,0.9999996185302734
52754,0.9973838752204359,0.9999996185302734
52958,0.9973838752204359,0.9999996185302734
53161,0.9973838752204359,0.9999996185302734
53364,0.9973838752204359,0.9999996185302734
53568,0.9973838752204359,0.9999996185302734
53771,0.9973838752204359,0.9999996185302734
53975,0.9973838752204359,0.9999996185302734
54179,0.9973838752204359,0.9999996185302734
54383,0.9973838752204359,0.9999996185302734
54587,0.9973838752204359,0.9999996185302734
54790,0.9973838752204359,0.9999996185302734
54994,0.9973838752204359,0.9999996185302734
55198,0.9973838752204359,0.9999996185302734
55401,0.9973838752204359,0.9999996185302734
55605,0.9973838752204359,0.9999996185302734
55809,0.9973838752204359,0.9999996185302734
56013,0.9973838752204359,0.9999996185302734
56217,0.9973838752204359,0.9999996185302734
56420,0.9973838752204359,0.9999996185302734
56624,0.9973838752204359,0.9999996185302734
56828,0.9973838752204359,0.9999996185302734
57031,0.9973838752204359,0.9999996185302734
57234,0.9973838752204359,0.9999996185302734
57438,0.9973838752204359,0.9999996185302734
57641,0.9973838752204359,0.9999996185302734
57845,0.9973838752204359,0.9999996185302734
58049,0.9973838752204359,0.9999996185302734
58252,0.9973838752204359,0.9999996185302734
58455,0.9973838752204359,0.9999996185302734
58659,0.9973838752204359,0.9999996185302734
58863,0.9973838752204359,0.9999996185302734
59066,0.9973838752204359,0.9999996185302734
59270,0.9973838752204359,0.9999996185302734
59474,0.01966906533463492,1.0
59677,0.19669065924954962,1.0
59880,0.21854517694394401,1.0
60084,0.2731814597925837,1.0
60287,0.3414768603261892,1.0
60491,0.4268460476065951,1.0
60694,0.4268460476065951,1.0
60898,0.5847207618429018,1.0
61097,0.9971741708498879,0.9157684326171875
61300,0.9971741708498879,0.9157684326171875
61504,0.9971741708498879,0.9157684326171875
61708,0.9993768028278248,0.9157684326171875
61911,0.9993768028278248,0.9157684326171875
62115,0.9993768028278248,0.9157684326171875
62318,0.9993768028278248,0.9157684326171875
62522,0.9993768028278248,0.9157684326171875
62726,0.9993768028278248,0.9157684326171875
62930,0.9993768028278248,0.9157684326171875
63133,0.9993768028278248,0.9157684326171875
63336,0.9993768028278248,0.9157684326171875
63540,0.9993768028278248,0.9157684326171875
63744,0.9993768028278248,0.9157684326171875
63947,0.9993768028278248,0.9157684326171875
64150,0.9993768028278248,0.9157684326171875
64354,0.9993768028278248,0.9157684326171875
64558,0.9993768028278248,0.9157684326171875
64762,0.9993768028278248,0.9157684326171875
64966,0.9993768028278248,0.9157684326171875
65170,0.9993768028278248,0.9157684326171875
65374,0.9993768028278248,0.9157684326171875
65578,0.9993768028278248,0.9157684326171875
65781,0.9993768028278248,0.9157684326171875
65985,0.9993768028278248,0.9157684326171875
66188,0.9993768028278248,0.9157684326171875
66392,0.9993768028278248,0.9157684326171875
66596,0.9993768028278248,0.9157684326171875
66799,0.9993768028278248,0.9157684326171875
67002,0.9993768028278248,0.9157684326171875
67206,0.9993768028278248,0.9157684326171875
67409,0.9993768028278248,0.9157684326171875
67613,0.9993768028278248,0.9157684326171875
67816,0.9993768028278248,0.9157684326171875
68019,0.9993768028278248,0.9157684326171875
68222,0.9993768028278248,0.9157684326171875
68426,0.9993768028278248,0.9157684326171875
68630,0.9993768028278248,0.9157684326171875
68834,0.9993768028278248,0.9157684326171875
69038,0.9993768028278248,0.9157684326171875
69242,0.9993768028278248,0.9157684326171875
69446,0.9993768028278248,0.9157684326171875
69650,0.9993768028278248,0.9157684326171875
69854,0.9993768028278248,0.9157684326171875
70058,0.9993768028278248,0.9157684326171875
70261,0.9993768028278248,0.9157684326171875
70465,0.9993768028278248,0.9157684326171875
70669,0.9993768028278248,0.9157684326171875
70873,0.9993768028278248,0.9157684326171875
71077,0.9993768028278248,0.9157684326171875
71281,0.9993768028278248,0.9157684326171875
71484,0.9993768028278248,0.9157684326171875
71687,0.9993768028278248,0.9157684326171875
71890,0.9993768028278248,0.9157684326171875
72094,0.9993768028278248,0.9157684326171875
72298,0.9993768028278248,0.9157684326171875
72502,0.9993768028278248,0.9157684326171875
72705,0.9993768028278248,0.9157684326171875
72909,0.9993768028278248,0.9157684326171875
73113,0.9993768028278248,0.9157684326171875
73317,0.9993768028278248,0.9157684326171875
73521,0.9993768028278248,0.9157684326171875
73724,0.9993768028278248,0.9157684326171875
73928,0.9993768028278248,0.9157684326171875
74132,0.9993768028278248,0.9157684326171875
74336,0.9993768028278248,0.9157684326171875
74540,0.9993768028278248,0.9157684326171875
74743,0.9993768028278248,0.9157684326171875
74947,0.9993768028278248,0.9157684326171875
75150,0.9993768028278248,0.9157684326171875
75354,0.9993768028278248,0.9157684326171875
75558,0.9993768028278248,0.9157684326171875
75762,0.9993768028278248,0.9157684326171875
75966,0.9993768028278248,0.9157684326171875
76170,0.9993768028278248,0.9157684326171875
76373,0.9993768028278248,0.9157684326171875
76576,0.9993768028278248,0.9157684326171875
76780,0.9993768028278248,0.9157684326171875
76984,0.9993768028278248,0.9157684326171875
77188,0.9993768028278248,0.9157684326171875
77392,0.9993768028278248,0.9157684326171875
77596,0.9993768028278248,0.9157684326171875
77800,0.9993768028278248,0.9157684326171875
78004,0.9993768028278248,0.9157684326171875
78207,0.9993768028278248,0.9157684326171875
78411,0.9993768028278248,0.9157684326171875
78615,0.9993768028278248,0.9157684326171875
78819,0.9993768028278248,0.9157684326171875
79023,0.9993768028278248,0.9157684326171875
79227,0.9993768028278248,0.9157684326171875
79431,0.9993768028278248,0.9157684326171875
79635,0.9993768028278248,0.9157684326171875
79838,0.9993768028278248,0.9157684326171875
80041,0.9993768028278248,0.9157684326171875
80245,0.9993768028278248,0.9157684326171875
80449,0.9993768028278248,0.9157684326171875
80652,0.9993768028278248,0.9157684326171875
80856,0.9993768028278248,0.9157684326171875
81060,0.9993768028278248,0.9157684326171875
81264,0.9993768028278248,0.9157684326171875
81468,0.9993768028278248,0.9157684326171875
81672,0.9993768028278248,0.9157684326171875
81876,0.9993768028278248,0.9157684326171875
82080,0.9993768028278248,0.9157684326171875
82283,0.9993768028278248,0.9157684326171875
82487,0.9993768028278248,0.9157684326171875
82691,0.9993768028278248,0.9157684326171875
82894,0.9993768028278248,0.9157684326171875
83098,0.9993768028278248,0.9157684326171875
83302,0.9993768028278248,0.9157684326171875
83506,0.9993768028278248,0.9157684326171875
83710,0.9993768028278248,0.9157684326171875
83913,0.9993768028278248,0.9157684326171875
84117,0.9993768028278248,0.9157684326171875
84321,0.9993768028278248,0.9157684326171875
84525,0.9993768028278248,0.9157684326171875
84729,0.9993768028278248,0.9157684326171875
84933,0.9993768028278248,0.9157684326171875
85137,0.9993768028278248,0.9157684326171875
85341,0.9993768028278248,0.9157684326171875
85544,0.9993768028278248,0.9157684326171875
85748,0.9993768028278248,0.9157684326171875
85951,0.9993768028278248,0.9157684326171875
86155,0.9993768028278248,0.9157684326171875
86359,0.9993768028278248,0.9157684326171875
86563,0.9993768028278248,0.9157684326171875
86767,0.9993768028278248,0.9157684326171875
86971,0.9993768028278248,0.9157684326171875
87175,0.5170088259361151,1.0
87378,0.8929273358852939,1.0
87582,0.8929273358852939,1.0
87786,0.9554515746450187,1.0
87990,0.9554515746450187,1.0
88194,0.9886816647494767,1.0
88398,0.9994290489374094,0.9996200561523437
88601,0.9994290489374094,0.9996200561523437
88805,0.9994290489374094,0.9996200561523437
89009,0.9994290489374094,0.9996200561523437
89213,0.9994290489374094,0.9996200561523437
89417,0.9994290489374094,0.9996200561523437
89621,0.9994290489374094,0.9996200561523437
89825,0.9994290489374094,0.9996200561523437
90029,0.9994290489374094,0.9996200561523437
90232,0.9994290489374094,0.9996200561523437
90435,0.9994290489374094,0.9996200561523437
90638,0.9994290489374094,0.9996200561523437
90841,0.9994290489374094,0.9996200561523437
91045,0.9994290489374094,0.9996200561523437
91249,0.9994290489374094,0.9996200561523437
91453,0.9994290489374094,0.9996200561523437
91657,0.9994290489374094,0.9996200561523437
91860,0.9994290489374094,0.9996200561523437
92064,0.9994290489374094,0.9996200561523437
92268,0.9994290489374094,0.9996200561523437
92471,0.9994290489374094,0.9996200561523437
92674,0.9994290489374094,0.9996200561523437
92878,0.9994290489374094,0.9996200561523437
93082,0.9994290489374094,0.9996200561523437
93286,0.9994290489374094,0.9996200561523437
93490,0.9994290489374094,0.9996200561523437
93693,0.9994290489374094,0.9996200561523437
93896,0.9994290489374094,0.9996200561523437
94100,0.9994290489374094,0.9996200561523437
94304,0.9994290489374094,0.9996200561523437
94508,0.9994290489374094,0.9996200561523437
94712,0.9994290489374094,0.9996200561523437
94916,0.9994290489374094,0.9996200561523437
95119,0.9994290489374094,0.9996200561523437
95323,0.9994290489374094,0.9996200561523437
95527,0.9994290489374094,0.9996200561523437
95731,0.9994290489374094,0.9996200561523437
95934,0.9994290489374094,0.9996200561523437
96137,0.9994290489374094,0.9996200561523437
96341,0.9994290489374094,0.9996200561523437
96545,0.9994290489374094,0.9996200561523437
96748,0.9994290489374094,0.9996200561523437
96952,0.9994290489374094,0.9996200561523437
97156,0.9994290489374094,0.9996200561523437
97359,0.9994290489374094,0.9996200561523437
97563,0.9994290489374094,0.9996200561523437
97766,0.9994290489374094,0.9996200561523437
97970,0.9994290489374094,0.9996200561523437
98173,0.9994290489374094,0.9996200561523437
98376,0.9994290489374094,0.9996200561523437
98580,0.9994290489374094,0.9996200561523437
98784,0.9994290489374094,0.9996200561523437
98988,0.9994290489374094,0.9996200561523437
99192,0.9994290489374094,0.9996200561523437
99396,0.9994290489374094,0.9996200561523437
99600,0.9994290489374094,0.9996200561523437
99803,0.9994290489374094,0.9996200561523437
100007,0.9994290489374094,0.9996200561523437
100211,0.9994290489374094,0.9996200561523437
100415,0.9994290489374094,0.9996200561523437
100619,0.9994290489374094,0.9996200561523437
100823,0.9994290489374094,0.9996200561523437
101027,0.9994290489374094,0.9996200561523437
101231,0.9994290489374094,0.9996200561523437
101435,0.9994290489374094,0.9996200561523437
101639,0.9994290489374094,0.9996200561523437
101843,0.9994290489374094,0.9996200561523437
102047,0.9994290489374094,0.9996200561523437
102251,0.9994290489374094,0.9996200561523437
102454,0.9994290489374094,0.9996200561523437
102658,0.9994290489374094,0.9996200561523437
102862,0.9994290489374094,0.9996200561523437
103066,0.9994290489374094,0.9996200561523437
103269,0.9994290489374094,0.9996200561523437
103473,0.9994290489374094,0.9996200561523437
103677,0.9994290489374094,0.9996200561523437
103880,0.9994290489374094,0.9996200561523437
104083,0.9994290489374094,0.9996200561523437
104287,0.9994290489374094,0.9996200561523437
104491,0.9994290489374094,0.9996200561523437
104695,0.9994290489374094,0.9996200561523437
104899,0.9994290489374094,0.9996200561523437
105103,0.9994290489374094,0.9996200561523437
105306,0.9994290489374094,0.9996200561523437
105510,0.9994290489374094,0.9996200561523437
105714,0.9994290489374094,0.9996200561523437
105918,0.9994290489374094,0.9996200561523437
106122,0.9994290489374094,0.9996200561523437
106326,0.9994290489374094,0.9996200561523437
106530,0.9994290489374094,0.9996200561523437
106734,0.9994290489374094,0.9996200561523437
106938,0.9994290489374094,0.9996200561523437
107141,0.9994290489374094,0.9996200561523437
107345,0.9994290489374094,0.9996200561523437
107549,0.9994290489374094,0.9996200561523437
107752,0.9994290489374094,0.9996200561523437
107955,0.9994290489374094,0.9996200561523437
108158,0.9994290489374094,0.9996200561523437
108362,0.9994290489374094,0.9996200561523437
108565,0.9994290489374094,0.9996200561523437
108769,0.9994290489374094,0.9996200561523437
108973,0.9994290489374094,0.9996200561523437
109177,0.9994290489374094,0.9996200561523437
109380,0.9994290489374094,0.9996200561523437
109584,0.9994290489374094,0.9996200561523437
109788,0.9994290489374094,0.9996200561523437
109992,0.9994290489374094,0.9996200561523437
110195,0.9994290489374094,0.9996200561523437
110399,0.9994290489374094,0.9996200561523437
110602,0.9994290489374094,0.9996200561523437
110806,0.9994290489374094,0.9996200561523437
111009,0.9994290489374094,0.9996200561523437
111213,0.9994290489374094,0.9996200561523437
111416,0.9994290489374094,0.9996200561523437
111619,0.9994290489374094,0.9996200561523437
111823,0.9994290489374094,0.9996200561523437
112026,0.9994290489374094,0.9996200561523437
112230,0.9994290489374094,0.9996200561523437
112433,0.9994290489374094,0.9996200561523437
112637,0.9994290489374094,0.9996200561523437
112841,0.9994290489374094,0.9996200561523437
113045,0.9994290489374094,0.9996200561523437
113248,0.9994290489374094,0.9996200561523437
113451,0.9994290489374094,0.9996200561523437
113655,0.9994290489374094,0.9996200561523437
113858,0.9994290489374094,0.9996200561523437
114062,0.9994290489374094,0.9996200561523437
114266,0.9994290489374094,0.9996200561523437
114470,0.9994290489374094,0.9996200561523437
114674,0.9994290489374094,0.9996200561523437
114877,0.9994290489374094,0.9996200561523437
115080,0.9994290489374094,0.9996200561523437
115284,0.9994290489374094,0.9996200561523437
115487,0.9994290489374094,0.9996200561523437
115690,0.9994290489374094,0.9996200561523437
115894,0.9994290489374094,0.9996200561523437
116098,0.9994290489374094,0.9996200561523437
116302,0.9994290489374094,0.9996200561523437
116505,0.9994290489374094,0.9996200561523437
116709,0.9994290489374094,0.9996200561523437
116913,0.9994290489374094,0.9996200561523437
117117,0.9994290489374094,0.9996200561523437
117321,0.9994290489374094,0.9996200561523437
117524,0.9994290489374094,0.9996200561523437
117727,0.9994290489374094,0.9996200561523437
117931,0.9994290489374094,0.9996200561523437
118135,0.9994290489374094,0.9996200561523437
118338,0.9994290489374094,0.9996200561523437
118542,0.9994290489374094,0.9996200561523437
118745,0.9994290489374094,0.9996200561523437
118948,0.9994290489374094,0.9996200561523437
119151,0.9994290489374094,0.9996200561523437
119354,0.9994290489374094,0.9996200561523437
119557,0.9994290489374094,0.9996200561523437
119761,0.4913635070551817,0.2500490188598633
119965,0.36695396214597525,0.7500490188598633
120168,0.36695396214597525,0.7500490188598633
120372,0.6038619809672645,0.6939674377441406
120576,0.702284942863882,0.6939674377441406
120779,0.751263983521033,0.6939674377441406
120984,0.9255495404925443,0.6939674377441406
121187,0.9255495404925443,0.6939674377441406
121391,0.937942320378581,0.6939674377441406
121594,0.9854439075969949,0.6939674377441406
121797,0.9854439075969949,0.6939674377441406
122002,0.9854439075969949,0.6939674377441406
122206,0.9936781355342117,0.6908275604248046
122405,0.9936781355342117,0.6908275604248046
122608,0.9936781355342117,0.6908275604248046
122812,0.9936781355342117,0.6908275604248046
123016,0.9936781355342117,0.6908275604248046
123220,0.7908107781719985,0.7469091415405273
123424,0.8122471939710487,0.7469091415405273
123628,0.9625320980859992,0.7469091415405273
123833,0.9625320980859992,0.7469091415405273
124036,0.30648329805480184,0.996860122680664
124241,0.9879861368171236,0.9962642669677735
124444,0.9934443590257603,0.9962642669677735
124648,0.9934443590257603,0.9962642669677735
124852,0.9934443590257603,0.9962642669677735
125056,0.9934443590257603,0.9962642669677735
125261,0.9934443590257603,0.9962642669677735
125465,0.9934443590257603,0.9962642669677735
125664,0.9934443590257603,0.9962642669677735
125868,0.9934443590257603,0.9962642669677735
126072,0.9934443590257603,0.9962642669677735
126277,0.9934443590257603,0.9962642669677735
126481,0.9934443590257603,0.9962642669677735
126680,0.9934443590257603,0.9962642669677735
126883,0.9934443590257603,0.9962642669677735
127088,0.9944933719405294,0.9962642669677735
127292,0.9953342166276438,0.9962642669677735
127496,0.9956709907197936,0.9962642669677735
127699,0.9974935160841789,0.9962642669677735
127903,0.9974935160841789,0.9962642669677735
128102,0.9974935160841789,0.9962642669677735
128306,0.9974935160841789,0.9962642669677735
128510,0.9974935160841789,0.9962642669677735
128715,0.9974935160841789,0.9962642669677735
128919,0.9974935160841789,0.9962642669677735
129123,0.9974935160841789,0.9962642669677735
129327,0.9974935160841789,0.9962642669677735
129531,0.9974935160841789,0.9962642669677735
129736,0.9974935160841789,0.9962642669677735
129940,0.9974935160841789,0.9962642669677735
130139,0.9974935160841789,0.9962642669677735
130343,0.9974935160841789,0.9962642669677735
130547,0.9802238119798281,0.9994041442871093
130751,0.9974987250644328,0.9983442306518555
130954,0.9974987250644328,0.9983442306518555
131159,0.9974987250644328,0.9983442306518555
131363,0.9974987250644328,0.9983442306518555
131567,0.9974987250644328,0.9983442306518555
131771,0.9974987250644328,0.9983442306518555
131975,0.9974987250644328,0.9983442306518555
132180,0.9974987250644328,0.9983442306518555
132384,0.9974987250644328,0.9983442306518555
132588,0.9974987250644328,0.9983442306518555
132792,0.9974987250644328,0.9983442306518555
132996,0.9974987250644328,0.9983442306518555
133201,0.9974987250644328,0.9983442306518555
133405,0.9974987250644328,0.9983442306518555
133608,0.9974987250644328,0.9983442306518555
133812,0.9974987250644328,0.9983442306518555
134016,0.9974987250644328,0.9983442306518555
134215,0.9974987250644328,0.9983442306518555
134419,0.9974987250644328,0.9983442306518555
134623,0.9974987250644328,0.9983442306518555
134828,0.9974987250644328,0.9983442306518555
135031,0.9974987250644328,0.9983442306518555
135235,0.9974987250644328,0.9983442306518555
135439,0.9974987250644328,0.9983442306518555
135638,0.9974987250644328,0.9983442306518555
135842,0.9974987250644328,0.9983442306518555
136046,0.9974987250644328,0.9983442306518555
136251,0.9974987250644328,0.9983442306518555
136455,0.9974987250644328,0.9983442306518555
136659,0.9974987250644328,0.9983442306518555
136863,0.9974987250644328,0.9983442306518555
137067,0.9974987250644328,0.9983442306518555
137272,0.9974987250644328,0.9983442306518555
137476,0.9974987250644328,0.9983442306518555
137680,0.9974987250644328,0.9983442306518555
137884,0.9974987250644328,0.9983442306518555
138088,0.9974987250644328,0.9983442306518555
138291,0.9974987250644328,0.9983442306518555
138495,0.9974987250644328,0.9983442306518555
138699,0.9974987250644328,0.9983442306518555
138904,0.9974987250644328,0.9983442306518555
139108,0.9974987250644328,0.9983442306518555
139312,0.9974987250644328,0.9983442306518555
139516,0.9974987250644328,0.9983442306518555
139721,0.9974987250644328,0.9983442306518555
139925,0.9974987250644328,0.9983442306518555
140124,0.9974987250644328,0.9983442306518555
140328,0.9974987250644328,0.9983442306518555
140531,0.9974987250644328,0.9983442306518555
140735,0.9974987250644328,0.9983442306518555
140939,0.9974987250644328,0.9983442306518555
141144,0.9974987250644328,0.9983442306518555
141348,0.9974987250644328,0.9983442306518555
141552,0.9974987250644328,0.9983442306518555
141756,0.9974987250644328,0.9983442306518555
141960,0.9974987250644328,0.9983442306518555
142165,0.9974987250644328,0.9983442306518555
142369,0.9974987250644328,0.9983442306518555
142573,0.9974987250644328,0.9983442306518555
142772,0.9974987250644328,0.9983442306518555
142976,0.9974987250644328,0.9983442306518555
143179,0.9974987250644328,0.9983442306518555
143383,0.9974987250644328,0.9983442306518555
143587,0.9974987250644328,0.9983442306518555
143791,0.9974987250644328,0.9983442306518555
143995,0.9974987250644328,0.9983442306518555
144199,0.9974987250644328,0.9983442306518555
144403,0.9974987250644328,0.9983442306518555
144607,0.9974987250644328,0.9983442306518555
144810,0.9974987250644328,0.9983442306518555
145014,0.9974987250644328,0.9983442306518555
145218,0.9974987250644328,0.9983442306518555
145422,0.9974987250644328,0.9983442306518555
145626,0.9974987250644328,0.9983442306518555
145830,0.9974987250644328,0.9983442306518555
146034,0.9974987250644328,0.9983442306518555
146238,0.9974987250644328,0.9983442306518555
146442,0.9974987250644328,0.9983442306518555
146646,0.9974987250644328,0.9983442306518555
146850,0.9974987250644328,0.9983442306518555
147054,0.9974987250644328,0.9983442306518555
147258,0.9974987250644328,0.9983442306518555
147462,0.9974987250644328,0.9983442306518555
147666,0.9974987250644328,0.9983442306518555
147870,0.9974987250644328,0.9983442306518555
148073,0.9974987250644328,0.9983442306518555
148277,0.9974987250644328,0.9983442306518555
148481,0.9974987250644328,0.9983442306518555
148685,0.9974987250644328,0.9983442306518555
148889,0.9974987250644328,0.9983442306518555
149093,0.9974987250644328,0.9983442306518555
149297,0.9974987250644328,0.9983442306518555
149501,0.9974987250644328,0.9983442306518555
149705,0.9974987250644328,0.9983442306518555
149909,0.9974987250644328,0.9983442306518555
150112,0.9974987250644328,0.9983442306518555
150316,0.9974987250644328,0.9983442306518555
150520,0.9974987250644328,0.9983442306518555
150724,0.9974987250644328,0.9983442306518555
150929,0.9974987250644328,0.9983442306518555
151133,0.9974987250644328,0.9983442306518555
151337,0.9974987250644328,0.9983442306518555
151541,0.9974987250644328,0.9983442306518555
151745,0.9974987250644328,0.9983442306518555
151949,0.9974987250644328,0.9983442306518555
152153,0.9974987250644328,0.9983442306518555
152357,0.9974987250644328,0.9983442306518555
152561,0.9974987250644328,0.9983442306518555
152765,0.9974987250644328,0.9983442306518555
152969,0.9974987250644328,0.9983442306518555
153173,0.9974987250644328,0.9983442306518555
153377,0.9974987250644328,0.9983442306518555
153582,0.9974987250644328,0.9983442306518555
153786,0.9974987250644328,0.9983442306518555
153990,0.9974987250644328,0.9983442306518555
154194,0.9974987250644328,0.9983442306518555
154398,0.9974987250644328,0.9983442306518555
154602,0.9974987250644328,0.9983442306518555
154805,0.9974987250644328,0.9983442306518555
155009,0.9974987250644328,0.9983442306518555
155213,0.9974987250644328,0.9983442306518555
155417,0.9974987250644328,0.9983442306518555
155621,0.9974987250644328,0.9983442306518555
155825,0.9974987250644328,0.9983442306518555
156029,0.9974987250644328,0.9983442306518555
156233,0.9974987250644328,0.9983442306518555
156437,0.9974987250644328,0.9983442306518555
156641,0.9974987250644328,0.9983442306518555
156845,0.9974987250644328,0.9983442306518555
157049,0.9974987250644328,0.9983442306518555
157253,0.9974987250644328,0.9983442306518555
157457,0.9974987250644328,0.9983442306518555
157661,0.9974987250644328,0.9983442306518555
157866,0.9974987250644328,0.9983442306518555
158070,0.9974987250644328,0.9983442306518555
158274,0.9974987250644328,0.9983442306518555
158477,0.9974987250644328,0.9983442306518555
158680,0.9974987250644328,0.9983442306518555
158884,0.9974987250644328,0.9983442306518555
159088,0.9974987250644328,0.9983442306518555
159293,0.9974987250644328,0.9983442306518555
159497,0.9974987250644328,0.9983442306518555
159701,0.9974987250644328,0.9983442306518555
159905,0.9974987250644328,0.9983442306518555
160109,0.9974987250644328,0.9983442306518555
160312,0.9974987250644328,0.9983442306518555
160516,0.9974987250644328,0.9983442306518555
160720,0.9974987250644328,0.9983442306518555
160924,0.9974987250644328,0.9983442306518555
161128,0.9974987250644328,0.9983442306518555
161332,0.9974987250644328,0.9983442306518555
161536,0.9974987250644328,0.9983442306518555
161740,0.9974987250644328,0.9983442306518555
161944,0.9974987250644328,0.9983442306518555
162147,0.9974987250644328,0.9983442306518555
162351,0.9974987250644328,0.9983442306518555
162555,0.9974987250644328,0.9983442306518555
162759,0.9974987250644328,0.9983442306518555
162963,0.9974987250644328,0.9983442306518555
163167,0.9974987250644328,0.9983442306518555
163371,0.9974987250644328,0.9983442306518555
163575,0.9974987250644328,0.9983442306518555
163779,0.9974987250644328,0.9983442306518555
163983,0.9974987250644328,0.9983442306518555
164187,0.9974987250644328,0.9983442306518555
164391,0.9974987250644328,0.9983442306518555
164595,0.9974987250644328,0.9983442306518555
164799,0.9974987250644328,0.9983442306518555
165003,0.9974987250644328,0.9983442306518555
165207,0.9974987250644328,0.9983442306518555
165411,0.9974987250644328,0.9983442306518555
165615,0.9974987250644328,0.9983442306518555
165818,0.9974987250644328,0.9983442306518555
166022,0.9974987250644328,0.9983442306518555
166226,0.9974987250644328,0.9983442306518555
166430,0.9974987250644328,0.9983442306518555
166634,0.9974987250644328,0.9983442306518555
166838,0.9974987250644328,0.9983442306518555
167042,0.9974987250644328,0.9983442306518555
167246,0.9974987250644328,0.9983442306518555
167450,0.9974987250644328,0.9983442306518555
167654,0.9974987250644328,0.9983442306518555
167858,0.9974987250644328,0.9983442306518555
168062,0.9974987250644328,0.9983442306518555
168266,0.9974987250644328,0.9983442306518555
168470,0.9974987250644328,0.9983442306518555
168674,0.9974987250644328,0.9983442306518555
168879,0.9974987250644328,0.9983442306518555
169083,0.9974987250644328,0.9983442306518555
169287,0.9974987250644328,0.9983442306518555
169491,0.9974987250644328,0.9983442306518555
169695,0.9974987250644328,0.9983442306518555
169899,0.9974987250644328,0.9983442306518555
170103,0.9974987250644328,0.9983442306518555
170306,0.9974987250644328,0.9983442306518555
170510,0.9974987250644328,0.9983442306518555
170714,0.9974987250644328,0.9983442306518555
170918,0.9974987250644328,0.9983442306518555
171121,0.9974987250644328,0.9983442306518555
171324,0.9974987250644328,0.9983442306518555
171528,0.9974987250644328,0.9983442306518555
171732,0.9974987250644328,0.9983442306518555
171936,0.9974987250644328,0.9983442306518555
172140,0.9974987250644328,0.9983442306518555
172345,0.9974987250644328,0.9983442306518555
172549,0.9974987250644328,0.9983442306518555
172753,0.9974987250644328,0.9983442306518555
172957,0.9974987250644328,0.9983442306518555
173161,0.9974987250644328,0.9983442306518555
173365,0.9974987250644328,0.9983442306518555
173569,0.9974987250644328,0.9983442306518555
173773,0.9974987250644328,0.9983442306518555
173977,0.9974987250644328,0.9983442306518555
174181,0.9974987250644328,0.9983442306518555
174384,0.9974987250644328,0.9983442306518555
174588,0.9974987250644328,0.9983442306518555
174792,0.9974987250644328,0.9983442306518555
174996,0.9974987250644328,0.9983442306518555
175199,0.9974987250644328,0.9983442306518555
175403,0.9974987250644328,0.9983442306518555
175607,0.9974987250644328,0.9983442306518555
175811,0.9974987250644328,0.9983442306518555
176015,0.9974987250644328,0.9983442306518555
176219,0.9974987250644328,0.9983442306518555
176423,0.9974987250644328,0.9983442306518555
176627,0.9974987250644328,0.9983442306518555
176831,0.9974987250644328,0.9983442306518555
177035,0.9974987250644328,0.9983442306518555
177239,0.9974987250644328,0.9983442306518555
177443,0.9974987250644328,0.9983442306518555
177646,0.9974987250644328,0.9983442306518555
177850,0.9974987250644328,0.9983442306518555
178054,0.9974987250644328,0.9983442306518555
178258,0.9974987250644328,0.9983442306518555
178462,0.9974987250644328,0.9983442306518555
178666,0.9974987250644328,0.9983442306518555
178870,0.9974987250644328,0.9983442306518555
179074,0.9974987250644328,0.9983442306518555
179278,0.9974987250644328,0.9983442306518555
179482,0.9974987250644328,0.9983442306518555
179686,0.9974987250644328,0.9983442306518555
179890,0.9974987250644328,0.9983442306518555
180095,0.9974987250644328,0.9983442306518555
180299,0.9974987250644328,0.9983442306518555
180503,0.9974987250644328,0.9983442306518555
180707,0.9974987250644328,0.9983442306518555
180911,0.9974987250644328,0.9983442306518555
181115,0.9974987250644328,0.9983442306518555
181319,0.9974987250644328,0.9983442306518555
181522,0.9974987250644328,0.9983442306518555
181726,0.9974987250644328,0.9983442306518555
181930,0.9974987250644328,0.9983442306518555
182134,0.9974987250644328,0.9983442306518555
182338,0.9974987250644328,0.9983442306518555
182542,0.9974987250644328,0.9983442306518555
182745,0.9974987250644328,0.9983442306518555
182948,0.9974987250644328,0.9983442306518555
183152,0.9974987250644328,0.9983442306518555
183356,0.9974987250644328,0.9983442306518555
183560,0.9974987250644328,0.9983442306518555
183764,0.9974987250644328,0.9983442306518555
183968,0.9974987250644328,0.9983442306518555
184172,0.9974987250644328,0.9983442306518555
184376,0.9974987250644328,0.9983442306518555
184580,0.9974987250644328,0.9983442306518555
184783,0.9974987250644328,0.9983442306518555
184987,0.9974987250644328,0.9983442306518555
185191,0.9974987250644328,0.9983442306518555
185395,0.9974987250644328,0.9983442306518555
185599,0.9974987250644328,0.9983442306518555
185803,0.9974987250644328,0.9983442306518555
186006,0.9974987250644328,0.9983442306518555
186210,0.9974987250644328,0.9983442306518555
186414,0.9974987250644328,0.9983442306518555
186618,0.9974987250644328,0.9983442306518555
186822,0.9974987250644328,0.9983442306518555
187026,0.9974987250644328,0.9983442306518555
187229,0.9974987250644328,0.9983442306518555
187432,0.9974987250644328,0.9983442306518555
187636,0.9974987250644328,0.9983442306518555
187840,0.9974987250644328,0.9983442306518555
188044,0.9974987250644328,0.9983442306518555
188248,0.9974987250644328,0.9983442306518555
188452,0.9974987250644328,0.9983442306518555
188656,0.9974987250644328,0.9983442306518555
188860,0.9974987250644328,0.9983442306518555
189064,0.9974987250644328,0.9983442306518555
189268,0.9974987250644328,0.9983442306518555
189472,0.9974987250644328,0.9983442306518555
189676,0.9974987250644328,0.9983442306518555
189880,0.9974987250644328,0.9983442306518555
190084,0.9974987250644328,0.9983442306518555
190288,0.9974987250644328,0.9983442306518555
190492,0.9974987250644328,0.9983442306518555
190696,0.9974987250644328,0.9983442306518555
190900,0.9974987250644328,0.9983442306518555
191104,0.9974987250644328,0.9983442306518555
191307,0.9974987250644328,0.9983442306518555
191511,0.9974987250644328,0.9983442306518555
191715,0.9974987250644328,0.9983442306518555
191919,0.9974987250644328,0.9983442306518555
192118,0.9956514424650631,0.49894008636474607


==> acc_cov_csv/acc_cov.pebs_agg.csv <==
1000.0,0.8888888888888888,0.0078125
2000.0,0.9428571428571428,0.0064453125
3000.0,0.9166666666666666,0.0064453125
4000.0,0.925,0.0072265625
5000.0,0.9428571428571428,0.0064453125
6000.0,0.95,0.007421875
7000.0,0.9555555555555556,0.0083984375
8000.0,0.9583333333333334,0.008984375
9000.0,0.9565217391304348,0.00859375
10000.0,0.9142857142857143,0.00625
11000.0,0.9473684210526315,0.00703125
12000.0,0.9512195121951219,0.0076171875
13000.0,0.9302325581395349,0.0078125
14000.0,0.9365079365079365,0.0115234375
15000.0,0.9523809523809523,0.0078125
16000.0,0.9347826086956522,0.0083984375
17000.0,0.925,0.0072265625
18000.0,0.9411764705882353,0.009375
19000.0,0.9318181818181818,0.0080078125
20000.0,0.9302325581395349,0.0078125
21000.0,0.9428571428571428,0.0064453125
22000.0,0.9387755102040817,0.008984375
23000.0,0.9090909090909091,0.005859375
24000.0,0.9130434782608695,0.008203125
25000.0,0.95,0.007421875
26000.0,0.9333333333333333,0.008203125
27000.0,0.9285714285714286,0.0076171875
28000.0,0.9387755102040817,0.008984375
29000.0,0.9387755102040817,0.008984375
30000.0,0.9318181818181818,0.0080078125
31000.0,0.9230769230769231,0.00703125
32000.0,0.96,0.009375
33000.0,0.926829268292683,0.007421875
34000.0,0.9387755102040817,0.008984375
35000.0,0.9347826086956522,0.0083984375
36000.0,0.9473684210526315,0.00703125
37000.0,0.9333333333333333,0.00546875
38000.0,0.918918918918919,0.006640625
39000.0,0.9285714285714286,0.0076171875
40000.0,0.9565217391304348,0.00859375
41000.0,0.918918918918919,0.006640625
42000.0,0.94,0.0091796875
43000.0,0.9512195121951219,0.0076171875
44000.0,0.9047619047619048,0.007421875
45000.0,0.918918918918919,0.006640625
46000.0,0.9375,0.0087890625
47000.0,0.9444444444444444,0.0099609375
48000.0,0.9545454545454546,0.008203125
49000.0,0.9523809523809523,0.0078125
50000.0,0.95,0.007421875
51000.0,0.9459459459459459,0.0068359375
52000.0,0.9574468085106383,0.0087890625
53000.0,0.9230769230769231,0.00703125
54000.0,0.9555555555555556,0.0083984375
55000.0,0.9555555555555556,0.0083984375
56000.0,0.9166666666666666,0.0064453125
57000.0,0.9361702127659575,0.00859375
58000.0,0.9285714285714286,0.0076171875
59000.0,0.925,0.0072265625
60000.0,0.85,0.006640625
60000.0,0.1,0.00078125
61000.0,0.9534883720930233,0.0080078125
62000.0,0.9285714285714286,0.0076171875
63000.0,0.925,0.0072265625
64000.0,0.9302325581395349,0.0078125
65000.0,0.95,0.007421875
66000.0,0.9166666666666666,0.0064453125
67000.0,0.8918918918918919,0.0064453125
68000.0,0.9142857142857143,0.00625
69000.0,0.9302325581395349,0.0078125
70000.0,0.9166666666666666,0.0064453125
71000.0,0.9375,0.005859375
72000.0,0.9375,0.005859375
73000.0,0.9333333333333333,0.008203125
74000.0,0.9302325581395349,0.0078125
75000.0,0.8888888888888888,0.0046875
76000.0,0.9387755102040817,0.008984375
77000.0,0.9239095052083334,0.008661651611328125
78000.0,0.9565217391304348,0.00859375
79000.0,0.9555555555555556,0.0083984375
80000.0,0.9230769230769231,0.00703125
81000.0,0.9333333333333333,0.008203125
82000.0,0.9230769230769231,0.00703125
83000.0,0.9473684210526315,0.00703125
84000.0,0.9347826086956522,0.0083984375
85000.0,0.9523809523809523,0.0078125
86000.0,0.925,0.0072265625
87000.0,0.9166666666666666,0.0064453125
88000.0,0.9387755102040817,0.008984375
89000.0,0.9512195121951219,0.0076171875
90000.0,0.925,0.0072265625
91000.0,0.925,0.0072265625
92000.0,0.9347826086956522,0.0083984375
93000.0,0.9259259259259259,0.0048828125
94000.0,0.8947368421052632,0.006640625
95000.0,0.9347826086956522,0.0083984375
96000.0,0.9142857142857143,0.00625
97000.0,0.9615384615384616,0.009765625
98000.0,0.8823529411764706,0.005859375
99000.0,0.9565217391304348,0.00859375
100000.0,0.9354838709677419,0.0056640625
101000.0,0.95,0.007421875
102000.0,0.96,0.009375
103000.0,0.9142857142857143,0.00625
104000.0,0.9574468085106383,0.0087890625
105000.0,0.9459459459459459,0.0068359375
106000.0,0.9454545454545454,0.01015625
107000.0,0.9523809523809523,0.0078125
108000.0,0.9387755102040817,0.008984375
109000.0,0.9285714285714286,0.0076171875
110000.0,0.9387755102040817,0.008984375
111000.0,0.9534883720930233,0.0080078125
112000.0,0.9428571428571428,0.0064453125
113000.0,0.9512195121951219,0.0076171875
114000.0,0.9523809523809523,0.0078125
115000.0,0.9333333333333333,0.008203125
116000.0,0.9047619047619048,0.007421875
117000.0,0.9523809523809523,0.0078125
118000.0,0.9318181818181818,0.0080078125
119000.0,0.9574468085106383,0.0087890625
120000.0,0.9591836734693877,0.0091796875
121000.0,0.3953488372093023,0.0033203125
121000.0,0.5348837209302325,0.00224609375
122000.0,0.9512195121951219,0.00380859375
123000.0,0.9347826086956522,0.00419921875
124000.0,0.9574468085106383,0.00439453125
125000.0,0.9230769230769231,0.003515625
126000.0,0.9375,0.00439453125
127000.0,0.9361702127659575,0.004296875
128000.0,0.9423076923076923,0.00478515625
129000.0,0.9361702127659575,0.004296875
130000.0,0.9387755102040817,0.0044921875
131000.0,0.9607843137254902,0.00478515625
132000.0,0.9032258064516129,0.002734375
133000.0,0.9459459459459459,0.00341796875
134000.0,0.9387755102040817,0.0044921875
135000.0,0.9117647058823529,0.00302734375
136000.0,0.9545454545454546,0.0041015625
137000.0,0.9433962264150944,0.0048828125
138000.0,0.9285714285714286,0.00380859375
139000.0,0.96,0.0046875
140000.0,0.925,0.00361328125
141000.0,0.94,0.00458984375
142000.0,0.9318181818181818,0.00400390625
143000.0,0.95,0.0037109375
144000.0,0.9090909090909091,0.00390625
145000.0,0.94,0.00458984375
146000.0,0.9523809523809523,0.00390625
147000.0,0.96,0.0046875
148000.0,0.9459459459459459,0.00341796875
149000.0,0.9285714285714286,0.00380859375
150000.0,0.9333333333333333,0.0041015625
151000.0,0.9285714285714286,0.00380859375
152000.0,0.9318181818181818,0.00400390625
153000.0,0.9423076923076923,0.00478515625
154000.0,0.9565217391304348,0.004296875
155000.0,0.9423076923076923,0.00478515625
156000.0,0.9574468085106383,0.00439453125
157000.0,0.9454545454545454,0.005078125
158000.0,0.9615384615384616,0.0048828125
159000.0,0.9345703125,0.005110931396484375
160000.0,0.9411764705882353,0.0046875
161000.0,0.9166666666666666,0.00322265625
162000.0,0.926829268292683,0.0037109375
163000.0,0.9302325581395349,0.00390625
164000.0,0.9482758620689655,0.00537109375
165000.0,0.96,0.0046875
166000.0,0.9649122807017544,0.00537109375
167000.0,0.9166666666666666,0.00322265625
168000.0,0.9361702127659575,0.004296875
169000.0,0.9473684210526315,0.003515625
170000.0,0.9230769230769231,0.003515625
171000.0,0.9245283018867925,0.00478515625
172000.0,0.9069767441860465,0.00380859375
173000.0,0.9166666666666666,0.004296875
174000.0,0.9591836734693877,0.00458984375
175000.0,0.9375,0.00439453125
176000.0,0.94,0.00458984375
177000.0,0.9347826086956522,0.00419921875
178000.0,0.9534883720930233,0.00400390625
179000.0,0.9347826086956522,0.00419921875
180000.0,0.9591836734693877,0.00458984375
181000.0,0.9649122807017544,0.00537109375
182000.0,0.926829268292683,0.0037109375
183000.0,0.95,0.0037109375
184000.0,0.925,0.00361328125
185000.0,0.9318181818181818,0.00400390625
186000.0,0.918918918918919,0.0033203125
187000.0,0.9361702127659575,0.004296875
188000.0,0.9555555555555556,0.00419921875
189000.0,0.9210526315789473,0.00341796875
190000.0,0.95,0.0037109375
191000.0,0.9302325581395349,0.00390625
192000.0,0.6666666666666666,0.000390625


==> acc_cov_csv/acc_cov.pebs_mod.csv <==
1000.0,0.9302325581395349,0.0078125
2000.0,0.9565217391304348,0.00859375
3000.0,0.9302325581395349,0.0078125
4000.0,0.9473684210526315,0.010546875
5000.0,0.9117647058823529,0.0060546875
6000.0,0.925,0.0072265625
7000.0,0.9534883720930233,0.0080078125
8000.0,0.9142857142857143,0.00625
9000.0,0.9090909090909091,0.0078125
10000.0,0.9545454545454546,0.008203125
11000.0,0.925,0.0072265625
12000.0,0.8611111111111112,0.0060546875
13000.0,0.9512195121951219,0.0076171875
14000.0,0.9464285714285714,0.0103515625
15000.0,0.9454545454545454,0.01015625
16000.0,0.9375,0.0087890625
17000.0,0.9361702127659575,0.00859375
18000.0,0.9534883720930233,0.0080078125
19000.0,0.9423076923076923,0.0095703125
20000.0,0.9444444444444444,0.006640625
21000.0,0.9069767441860465,0.0076171875
22000.0,0.9111111111111111,0.0080078125
23000.0,0.9591836734693877,0.0091796875
24000.0,0.9361702127659575,0.00859375
25000.0,0.9565217391304348,0.00859375
26000.0,0.9302325581395349,0.0078125
27000.0,0.9545454545454546,0.008203125
28000.0,0.94,0.0091796875
29000.0,0.9285714285714286,0.0076171875
30000.0,0.926829268292683,0.007421875
31000.0,0.918918918918919,0.006640625
32000.0,0.9230769230769231,0.00703125
33000.0,0.9210526315789473,0.0068359375
34000.0,0.9375,0.0087890625
35000.0,0.9318181818181818,0.0080078125
36000.0,0.9534883720930233,0.0080078125
37000.0,0.9024390243902439,0.0072265625
38000.0,0.9069767441860465,0.0076171875
39000.0,0.9375,0.0087890625
40000.0,0.896551724137931,0.005078125
41000.0,0.9,0.00703125
42000.0,0.9302325581395349,0.0078125
43000.0,0.9411764705882353,0.009375
44000.0,0.8823529411764706,0.005859375
45000.0,0.9534883720930233,0.0080078125
46000.0,0.9259259259259259,0.0048828125
47000.0,0.9347826086956522,0.0083984375
48000.0,0.9607843137254902,0.0095703125
49000.0,0.9387755102040817,0.008984375
50000.0,0.9523809523809523,0.0078125
51000.0,0.8648648648648649,0.00625
52000.0,0.95,0.007421875
53000.0,0.925,0.0072265625
54000.0,0.9534883720930233,0.0080078125
55000.0,0.918918918918919,0.006640625
56000.0,0.9230769230769231,0.00703125
57000.0,0.9523809523809523,0.0078125
58000.0,0.9318181818181818,0.0080078125
59000.0,0.9487179487179487,0.0072265625
60000.0,0.64,0.003125
60000.0,0.24,0.001171875
61000.0,0.95,0.007421875
62000.0,0.9375,0.0087890625
63000.0,0.9565217391304348,0.00859375
64000.0,0.9166666666666666,0.0064453125
65000.0,0.9444444444444444,0.006640625
66000.0,0.926829268292683,0.007421875
67000.0,0.9333333333333333,0.00546875
68000.0,0.9487179487179487,0.0072265625
69000.0,0.9230769230769231,0.00703125
70000.0,0.9148936170212766,0.0083984375
71000.0,0.9555555555555556,0.0083984375
72000.0,0.9512195121951219,0.0076171875
73000.0,0.9302325581395349,0.0078125
74000.0,0.9545454545454546,0.008203125
75000.0,0.925,0.0072265625
76000.0,0.9117647058823529,0.0060546875
77000.0,0.92,0.008984375
78000.0,0.95,0.007421875
79000.0,0.9302325581395349,0.0078125
80000.0,0.9117647058823529,0.0060546875
81000.0,0.9411764705882353,0.00625
82000.0,0.925,0.0072265625
83000.0,0.925,0.0072265625
84000.0,0.926829268292683,0.007421875
85000.0,0.9565217391304348,0.00859375
86000.0,0.9166666666666666,0.0064453125
87000.0,0.9361702127659575,0.00859375
88000.0,0.9444444444444444,0.006640625
89000.0,0.9117647058823529,0.0060546875
90000.0,0.9117647058823529,0.0060546875
91000.0,0.9302325581395349,0.0078125
92000.0,0.9210526315789473,0.0068359375
93000.0,0.926829268292683,0.007421875
94000.0,0.96,0.009375
95000.0,0.9411764705882353,0.009375
96000.0,0.9285714285714286,0.0076171875
97000.0,0.9433962264150944,0.009765625
98000.0,0.9444444444444444,0.006640625
99000.0,0.9473684210526315,0.00703125
100000.0,0.9555555555555556,0.0083984375
101000.0,0.9555555555555556,0.0083984375
102000.0,0.9473684210526315,0.00703125
103000.0,0.9347826086956522,0.0083984375
104000.0,0.90625,0.0056640625
105000.0,0.9487179487179487,0.0072265625
106000.0,0.9117647058823529,0.0060546875
107000.0,0.9230769230769231,0.00703125
108000.0,0.9555555555555556,0.0083984375
109000.0,0.8928571428571429,0.0048828125
110000.0,0.9090909090909091,0.005859375
111000.0,0.925,0.0072265625
112000.0,0.926829268292683,0.007421875
113000.0,0.9555555555555556,0.0083984375
114000.0,0.9210526315789473,0.0068359375
115000.0,0.9555555555555556,0.0083984375
116000.0,0.9117647058823529,0.0060546875
117000.0,0.9215686274509803,0.0091796875
118000.0,0.9428571428571428,0.0064453125
119000.0,0.9512195121951219,0.0076171875
120000.0,0.9555555555555556,0.0083984375
121000.0,0.23636363636363636,0.0025390625
121000.0,0.7090909090909091,0.00380859375
122000.0,0.9111111111111111,0.00400390625
123000.0,0.9387755102040817,0.0044921875
124000.0,0.9272727272727272,0.00498046875
125000.0,0.9285714285714286,0.00380859375
126000.0,0.9069767441860465,0.00380859375
127000.0,0.9387755102040817,0.0044921875
128000.0,0.9333333333333333,0.0041015625
129000.0,0.9361702127659575,0.004296875
130000.0,0.9344262295081968,0.00556640625
131000.0,0.9454545454545454,0.005078125
132000.0,0.926829268292683,0.0037109375
133000.0,0.9210526315789473,0.00341796875
134000.0,0.9545454545454546,0.0041015625
135000.0,0.9454545454545454,0.005078125
136000.0,0.9411764705882353,0.0046875
137000.0,0.9565217391304348,0.004296875
138000.0,0.9433962264150944,0.0048828125
139000.0,0.9375,0.00439453125
140000.0,0.9333333333333333,0.0041015625
141000.0,0.9534883720930233,0.00400390625
142000.0,0.926829268292683,0.0037109375
143000.0,0.9433962264150944,0.0048828125
144000.0,0.9545454545454546,0.0041015625
145000.0,0.94,0.00458984375
146000.0,0.9375,0.00439453125
147000.0,0.9361702127659575,0.004296875
148000.0,0.9591836734693877,0.00458984375
149000.0,0.9318181818181818,0.00400390625
150000.0,0.9454545454545454,0.005078125
151000.0,0.9090909090909091,0.00390625
152000.0,0.9230769230769231,0.003515625
153000.0,0.9512195121951219,0.00380859375
154000.0,0.9361702127659575,0.004296875
155000.0,0.9523809523809523,0.00390625
156000.0,0.926829268292683,0.0037109375
157000.0,0.9433962264150944,0.0048828125
158000.0,0.925,0.00361328125
159000.0,0.9534883720930233,0.00400390625
160000.0,0.9545454545454546,0.0041015625
161000.0,0.9333333333333333,0.0041015625
162000.0,0.926829268292683,0.0037109375
163000.0,0.9361702127659575,0.004296875
164000.0,0.918918918918919,0.0033203125
165000.0,0.9545454545454546,0.0041015625
166000.0,0.9649122807017544,0.00537109375
167000.0,0.9285714285714286,0.00380859375
168000.0,0.9347826086956522,0.00419921875
169000.0,0.925,0.00361328125
170000.0,0.9433962264150944,0.0048828125
171000.0,0.9459459459459459,0.00341796875
172000.0,0.9607843137254902,0.00478515625
173000.0,0.9333333333333333,0.00546875
174000.0,0.9069767441860465,0.00380859375
175000.0,0.96,0.0046875
176000.0,0.9491525423728814,0.00546875
177000.0,0.9361702127659575,0.004296875
178000.0,0.9318181818181818,0.00400390625
179000.0,0.9428571428571428,0.00322265625
180000.0,0.9285714285714286,0.00380859375
181000.0,0.9375,0.0029296875


==> acc_cov_csv/acc_cov.ptp_cmp.csv <==
201,0.04391654188459936,1.0
805,0.05724934107699624,1.0
1208,0.13753541493388102,1.0
1410,0.22922567953000622,1.0
1611,0.28653209314872585,1.0
1813,0.47755347118181657,1.0
2015,0.49232313288070745,1.0
2216,0.7392469744888391,1.0
2418,0.7392469744888391,1.0
2620,0.7810310143297072,1.0
2821,0.8709140604261746,1.0
3023,0.8729680093109838,1.0
3225,0.9722609079118221,1.0
3427,0.9999594976021434,0.9983150482177734
3628,0.9999594976021434,0.9983150482177734
3830,0.9999594976021434,0.9983150482177734
4031,0.9999594976021434,0.9983150482177734
4233,0.9999950325482722,0.9983150482177734
4435,0.9999950325482722,0.9983150482177734
4636,0.9999988536606056,0.9983150482177734
4838,0.9999988536606056,0.9983150482177734
5040,0.9999992357734451,0.9983150482177734
5242,0.9999996178865765,0.9983150482177734
5443,0.9999996178865765,0.9983150482177734
5645,0.9999996178865765,0.9983150482177734
5847,0.9999996178865765,0.9983150482177734
6048,0.9999996178865765,0.9983150482177734
6250,0.9999996178865765,0.9983150482177734
6452,0.9999996178865765,0.9983150482177734
6653,0.9999996178865765,0.9983150482177734
6855,0.9999996178865765,0.9983150482177734
7057,0.9999996178865765,0.9983150482177734
7258,0.9999996178865765,0.9983150482177734
7460,0.9999996178865765,0.9983150482177734
7662,0.9999996178865765,0.9983150482177734
7863,0.9999996178865765,0.9983150482177734
8065,0.9999996178865765,0.9983150482177734
8267,0.9999996178865765,0.9983150482177734
8468,0.9999996178865765,0.9983150482177734
8670,0.9999996178865765,0.9983150482177734
8872,0.9999996178865765,0.9983150482177734
9074,0.9999996178865765,0.9983150482177734
9275,0.9999996178865765,0.9983150482177734
9477,0.9999996178865765,0.9983150482177734
9679,0.9999996178865765,0.9983150482177734
9880,0.9999996178865765,0.9983150482177734
10082,0.9999996178865765,0.9983150482177734
10284,0.9999996178865765,0.9983150482177734
10485,0.9999996178865765,0.9983150482177734
10687,0.9999996178865765,0.9983150482177734
10889,0.9999996178865765,0.9983150482177734
11090,0.9999996178865765,0.9983150482177734
11292,0.9999996178865765,0.9983150482177734
11494,0.9999996178865765,0.9983150482177734
11695,0.9999996178865765,0.9983150482177734
11897,0.9999996178865765,0.9983150482177734
12099,0.9999996178865765,0.9983150482177734
12300,0.9999996178865765,0.9983150482177734
12502,0.9999996178865765,0.9983150482177734
12704,0.9999996178865765,0.9983150482177734
12905,0.9999996178865765,0.9983150482177734
13107,0.9999996178865765,0.9983150482177734
13309,0.9999996178865765,0.9983150482177734
13511,0.9999996178865765,0.9983150482177734
13712,0.9999996178865765,0.9983150482177734
13914,0.9999996178865765,0.9983150482177734
14116,0.9999996178865765,0.9983150482177734
14317,0.9999996178865765,0.9983150482177734
14519,0.9999996178865765,0.9983150482177734
14721,0.9999996178865765,0.9983150482177734
14922,0.9999996178865765,0.9983150482177734
15124,0.019511233420858892,1.0
15326,0.9999996178865765,0.9983150482177734
15527,0.9999996178865765,0.9983150482177734
15729,0.9999996178865765,0.9983150482177734
15931,0.9999996178865765,0.9983150482177734
16132,0.9999996178865765,0.9983150482177734
16334,0.9999996178865765,0.9983150482177734
16536,0.9999996178865765,0.9983150482177734
16737,0.9999996178865765,0.9983150482177734
16939,0.9999996178865765,0.9983150482177734
17141,0.9999996178865765,0.9983150482177734
17343,0.9999996178865765,0.9983150482177734
17544,0.9999996178865765,0.9983150482177734
17746,0.9999996178865765,0.9983150482177734
17948,0.9999996178865765,0.9983150482177734
18149,0.9999996178865765,0.9983150482177734
18351,0.9999996178865765,0.9983150482177734
18553,0.9999996178865765,0.9983150482177734
18754,0.9999996178865765,0.9983150482177734
18956,0.9999996178865765,0.9983150482177734
19158,0.9999996178865765,0.9983150482177734
19359,0.9999996178865765,0.9983150482177734
19561,0.9999996178865765,0.9983150482177734
19763,0.9999996178865765,0.9983150482177734
19964,0.9999996178865765,0.9983150482177734
20166,0.9999996178865765,0.9983150482177734
20368,0.9999996178865765,0.9983150482177734
20569,0.9999996178865765,0.9983150482177734
20771,0.9999996178865765,0.9983150482177734
20973,0.9999996178865765,0.9983150482177734
21174,0.9999996178865765,0.9983150482177734
21376,0.9999996178865765,0.9983150482177734
21578,0.9999996178865765,0.9983150482177734
21779,0.9999996178865765,0.9983150482177734
21981,0.9999996178865765,0.9983150482177734
22183,0.9999996178865765,0.9983150482177734
22384,0.9999996178865765,0.9983150482177734
22586,0.9999996178865765,0.9983150482177734
22788,0.9999996178865765,0.9983150482177734
22990,0.9999996178865765,0.9983150482177734
23191,0.9999996178865765,0.9983150482177734
23393,0.9999996178865765,0.9983150482177734
23595,0.9999996178865765,0.9983150482177734
23796,0.9999996178865765,0.9983150482177734
23998,0.9999996178865765,0.9983150482177734
24200,0.019318203967982853,1.0
24401,0.9999996178865765,0.9983150482177734
24603,0.9999996178865765,0.9983150482177734
24805,0.9999996178865765,0.9983150482177734
25006,0.9999996178865765,0.9983150482177734
25208,0.9999996178865765,0.9983150482177734
25410,0.9999996178865765,0.9983150482177734
25611,0.9999996178865765,0.9983150482177734
25813,0.9999996178865765,0.9983150482177734
26015,0.9999996178865765,0.9983150482177734
26216,0.9999996178865765,0.9983150482177734
26418,0.9999996178865765,0.9983150482177734
26620,0.9999996178865765,0.9983150482177734
26821,0.9999996178865765,0.9983150482177734
27023,0.9999996178865765,0.9983150482177734
27225,0.9999996178865765,0.9983150482177734
27426,0.9999996178865765,0.9983150482177734
27628,0.9999996178865765,0.9983150482177734
27830,0.9999996178865765,0.9983150482177734
28031,0.019318203967982853,1.0
28233,0.9999996178865765,0.9983150482177734
28435,0.9999996178865765,0.9983150482177734
28636,0.019318203967982853,1.0
28838,0.9999996178865765,0.9983150482177734
29040,0.9999996178865765,0.9983150482177734
29241,0.9999996178865765,0.9983150482177734
29443,0.9999996178865765,0.9983150482177734
29645,0.9999996178865765,0.9983150482177734
29846,0.9999996178865765,0.9983150482177734
30048,0.9999996178865765,0.9983150482177734
30250,0.9999996178865765,0.9983150482177734
30451,0.9999996178865765,0.9983150482177734
30653,0.9999996178865765,0.9983150482177734
30855,0.019318203967982853,1.0
31057,0.9999996178865765,0.9983150482177734
31258,0.9999996178865765,0.9983150482177734
31460,0.9999996178865765,0.9983150482177734
31662,0.9999996178865765,0.9983150482177734
31863,0.9999996178865765,0.9983150482177734
32065,0.9999996178865765,0.9983150482177734
32267,0.9999996178865765,0.9983150482177734
32468,0.9999996178865765,0.9983150482177734
32670,0.9999996178865765,0.9983150482177734
32872,0.9999996178865765,0.9983150482177734
33073,0.9999996178865765,0.9983150482177734
33275,0.9999996178865765,0.9983150482177734
33477,0.9999996178865765,0.9983150482177734
33678,0.9999996178865765,0.9983150482177734
33880,0.9999996178865765,0.9983150482177734
34082,0.9999996178865765,0.9983150482177734
34283,0.9999996178865765,0.9983150482177734
34485,0.9999996178865765,0.9983150482177734
34687,0.9999996178865765,0.9983150482177734
34888,0.9999996178865765,0.9983150482177734
35090,0.9999996178865765,0.9983150482177734
35292,0.019318203967982853,1.0
35493,0.9999996178865765,0.9983150482177734
35695,0.9999996178865765,0.9983150482177734
35897,0.9999996178865765,0.9983150482177734
36098,0.9999996178865765,0.9983150482177734
36300,0.9999996178865765,0.9983150482177734
36502,0.9999996178865765,0.9983150482177734
36703,0.9999996178865765,0.9983150482177734
36905,0.019318203967982853,1.0
37107,0.9999996178865765,0.9983150482177734
37308,0.9999996178865765,0.9983150482177734
37510,0.9999996178865765,0.9983150482177734
37712,0.9999996178865765,0.9983150482177734
37913,0.9999996178865765,0.9983150482177734
38115,0.9999996178865765,0.9983150482177734
38317,0.9999996178865765,0.9983150482177734
38518,0.9999996178865765,0.9983150482177734
38720,0.9999996178865765,0.9983150482177734
38922,0.9999996178865765,0.9983150482177734
39123,0.9999996178865765,0.9983150482177734
39325,0.9999996178865765,0.9983150482177734
39527,0.9999996178865765,0.9983150482177734
39728,0.9999996178865765,0.9983150482177734
39930,0.9999996178865765,0.9983150482177734
40132,0.9999996178865765,0.9983150482177734
40334,0.9999996178865765,0.9983150482177734
40535,0.9999996178865765,0.9983150482177734
40737,0.9999996178865765,0.9983150482177734
40939,0.9999996178865765,0.9983150482177734
41140,0.9999996178865765,0.9983150482177734
41342,0.9999996178865765,0.9983150482177734
41544,0.9999996178865765,0.9983150482177734
41745,0.9999996178865765,0.9983150482177734
41947,0.9999996178865765,0.9983150482177734
42149,0.9999996178865765,0.9983150482177734
42350,0.9999996178865765,0.9983150482177734
42552,0.9999996178865765,0.9983150482177734
42753,0.9999996178865765,0.9983150482177734
42955,0.9999996178865765,0.9983150482177734
43157,0.9999996178865765,0.9983150482177734
43359,0.9999996178865765,0.9983150482177734
43560,0.9999996178865765,0.9983150482177734
43762,0.9999996178865765,0.9983150482177734
43964,0.9999996178865765,0.9983150482177734
44165,0.9999996178865765,0.9983150482177734
44367,0.9999996178865765,0.9983150482177734
44569,0.9999996178865765,0.9983150482177734
44770,0.9999996178865765,0.9983150482177734
44972,0.9999996178865765,0.9983150482177734
45174,0.9999996178865765,0.9983150482177734
45375,0.9999996178865765,0.9983150482177734
45577,0.9999996178865765,0.9983150482177734
45779,0.019318203967982853,1.0
45980,0.9999996178865765,0.9983150482177734
46182,0.9999996178865765,0.9983150482177734
46384,0.9999996178865765,0.9983150482177734
46585,0.9999996178865765,0.9983150482177734
46787,0.9999996178865765,0.9983150482177734
46989,0.9999996178865765,0.9983150482177734
47190,0.9999996178865765,0.9983150482177734
47392,0.9999996178865765,0.9983150482177734
47594,0.9999996178865765,0.9983150482177734
47796,0.9999996178865765,0.9983150482177734
47997,0.9999996178865765,0.9983150482177734
48199,0.9999996178865765,0.9983150482177734
48401,0.9999996178865765,0.9983150482177734
48602,0.9999996178865765,0.9983150482177734
48804,0.9999996178865765,0.9983150482177734
49006,0.9999996178865765,0.9983150482177734
49207,0.9999996178865765,0.9983150482177734
49409,0.9999996178865765,0.9983150482177734
49611,0.9999996178865765,0.9983150482177734
49812,0.9999996178865765,0.9983150482177734
50014,0.9999996178865765,0.9983150482177734
50216,0.9999996178865765,0.9983150482177734
50417,0.9999996178865765,0.9983150482177734
50619,0.9999996178865765,0.9983150482177734
50821,0.019318203967982853,1.0
51022,0.9999996178865765,0.9983150482177734
51224,0.9999996178865765,0.9983150482177734
51426,0.9999996178865765,0.9983150482177734
51627,0.9999996178865765,0.9983150482177734
51829,0.9999996178865765,0.9983150482177734
52031,0.9999996178865765,0.9983150482177734
52232,0.9999996178865765,0.9983150482177734
52434,0.9999996178865765,0.9983150482177734
52636,0.9999996178865765,0.9983150482177734
52837,0.9999996178865765,0.9983150482177734
53039,0.9999996178865765,0.9983150482177734
53241,0.9999996178865765,0.9983150482177734
53442,0.9999996178865765,0.9983150482177734
53644,0.9999996178865765,0.9983150482177734
53846,0.9999996178865765,0.9983150482177734
54047,0.9999996178865765,0.9983150482177734
54249,0.9999996178865765,0.9983150482177734
54451,0.9999996178865765,0.9983150482177734
54652,0.9999996178865765,0.9983150482177734
54854,0.9999996178865765,0.9983150482177734
55056,0.9999996178865765,0.9983150482177734
55258,0.9999996178865765,0.9983150482177734
55459,0.9999996178865765,0.9983150482177734
55661,0.9999996178865765,0.9983150482177734
55863,0.9999996178865765,0.9983150482177734
56064,0.9999996178865765,0.9983150482177734
56266,0.9999996178865765,0.9983150482177734
56468,0.9999996178865765,0.9983150482177734
56669,0.9999996178865765,0.9983150482177734
56871,0.9999996178865765,0.9983150482177734
57073,0.9999996178865765,0.9983150482177734
57274,0.9999996178865765,0.9983150482177734
57476,0.9999996178865765,0.9983150482177734
57678,0.9999996178865765,0.9983150482177734
57879,0.9999996178865765,0.9983150482177734
58081,0.9999996178865765,0.9983150482177734
58283,0.9999996178865765,0.9983150482177734
58485,0.9999996178865765,0.9983150482177734
58686,0.9999996178865765,0.9983150482177734
58888,0.019318203967982853,1.0
59090,0.019319615198283617,0.9983150482177734
59090,0.01935222276051399,1.0
59493,0.019733465873394546,1.0
59694,0.09396888750299182,1.0
59896,0.31142921905153825,0.9942520141601563
60097,0.31142921905153825,0.9942520141601563
60299,0.7345025455926838,0.9942520141601563
60501,0.7880289902483993,0.9942520141601563
60702,0.8116893996535708,0.9942520141601563
60904,0.9782239250080319,0.9942520141601563
61106,0.9957349201691973,0.9942520141601563
61307,0.9957349201691973,0.9942520141601563
61509,0.9957349201691973,0.9942520141601563
61711,0.9957349201691973,0.9942520141601563
61912,0.9957349201691973,0.9942520141601563
62114,0.9957349201691973,0.9942520141601563
62316,0.9957349201691973,0.9942520141601563
62518,0.01920711141424418,1.0
62719,0.9957349201691973,0.9942520141601563
62921,0.9957349201691973,0.9942520141601563
63123,0.9957349201691973,0.9942520141601563
63324,0.9957349201691973,0.9942520141601563
63526,0.9957349201691973,0.9942520141601563
63728,0.9957349201691973,0.9942520141601563
63929,0.9957349201691973,0.9942520141601563
64131,0.9957349201691973,0.9942520141601563
64333,0.9957349201691973,0.9942520141601563
64535,0.9957349201691973,0.9942520141601563
64736,0.9957349201691973,0.9942520141601563
64938,0.9957349201691973,0.9942520141601563
65140,0.9966315907006055,0.9942520141601563
65341,0.9990612617730384,0.9942520141601563
65543,0.9990612617730384,0.9942520141601563
65745,0.49590957459386603,1.0
65946,0.8340566337893732,1.0
66148,0.8636140513864593,1.0
66350,0.9099583974785088,1.0
66552,0.9894037210583824,1.0
66753,0.9963629922968716,1.0
66955,0.999174418719884,1.0
67157,0.999174418719884,1.0
67358,0.9998516302932037,1.0
67560,0.9998516302932037,1.0
67762,0.9998516302932037,1.0
67963,0.9998516302932037,1.0
68165,0.9998516302932037,1.0
68367,0.9998516302932037,1.0
68569,0.9998516302932037,1.0
68770,0.9998516302932037,1.0
68972,0.9998516302932037,1.0
69174,0.9998516302932037,1.0
69375,0.9998516302932037,1.0
69577,0.9998516302932037,1.0
69779,0.0192086394326159,1.0
69980,0.9998516302932037,1.0
70182,0.0192086394326159,1.0
70384,0.6850788936774512,1.0
70585,0.0192086394326159,1.0
70787,0.9095801470697942,1.0
70989,0.9998516302932037,1.0
71190,0.9998516302932037,1.0
71392,0.9998516302932037,1.0
71594,0.9998516302932037,1.0
71796,0.9998516302932037,1.0
71997,0.9998516302932037,1.0
72199,0.9998516302932037,1.0
72401,0.9998516302932037,1.0
72602,0.9998516302932037,1.0
72804,0.9998516302932037,1.0
73006,0.9998516302932037,1.0
73207,0.9998516302932037,1.0
73409,0.9998516302932037,1.0
73611,0.9998516302932037,1.0
73813,0.9998516302932037,1.0
74014,0.9998516302932037,1.0
74216,0.9998516302932037,1.0
74418,0.9998516302932037,1.0
74619,0.0192086394326159,1.0
74821,0.9998516302932037,1.0
75023,0.9998516302932037,1.0
75224,0.9998516302932037,1.0
75426,0.9998516302932037,1.0
75628,0.9998516302932037,1.0
75829,0.9998516302932037,1.0
76031,0.9998516302932037,1.0
76233,0.0192086394326159,1.0
76434,0.9998516302932037,1.0
76636,0.9998516302932037,1.0
76838,0.9998516302932037,1.0
77039,0.0192086394326159,1.0
77241,0.9998516302932037,1.0
77443,0.9998516302932037,1.0
77644,0.9998516302932037,1.0
77846,0.0192086394326159,1.0
78048,0.9998516302932037,1.0
78249,0.9998516302932037,1.0
78451,0.9998516302932037,1.0
78653,0.9998516302932037,1.0
78854,0.9998516302932037,1.0
79056,0.9998516302932037,1.0
79258,0.0192086394326159,1.0
79459,0.9998516302932037,1.0
79661,0.9998516302932037,1.0
79863,0.9998516302932037,1.0
80064,0.9998516302932037,1.0
80266,0.9998516302932037,1.0
80468,0.9998516302932037,1.0
80669,0.0192086394326159,1.0
80871,0.9998516302932037,1.0
81073,0.9998516302932037,1.0
81274,0.9998516302932037,1.0
81476,0.9998516302932037,1.0
81678,0.0192086394326159,1.0
81879,0.9998516302932037,1.0
82081,0.9998516302932037,1.0
82283,0.9998516302932037,1.0
82484,0.9998516302932037,1.0
82686,0.9998516302932037,1.0
82887,0.9998516302932037,1.0
83089,0.9998516302932037,1.0
83291,0.9998516302932037,1.0
83493,0.0192086394326159,1.0
83694,0.9998516302932037,1.0
83896,0.9998516302932037,1.0
84098,0.9998516302932037,1.0
84299,0.9998516302932037,1.0
84501,0.9998516302932037,1.0
84703,0.9998516302932037,1.0
84904,0.9998516302932037,1.0
85106,0.9998516302932037,1.0
85308,0.9998516302932037,1.0
85509,0.9998516302932037,1.0
85711,0.0192086394326159,1.0
85913,0.9998516302932037,1.0
86114,0.9998516302932037,1.0
86316,0.9998516302932037,1.0
86518,0.9998516302932037,1.0
86719,0.9998516302932037,1.0
86921,0.9998516302932037,1.0
87122,0.9998516302932037,1.0
87324,0.9998516302932037,1.0
87526,0.9998516302932037,1.0
87728,0.9998516302932037,1.0
87929,0.9998516302932037,1.0
88131,0.9998516302932037,1.0
88333,0.9998516302932037,1.0
88534,0.9998516302932037,1.0
88736,0.9998516302932037,1.0
88938,0.9998516302932037,1.0
89139,0.9998516302932037,1.0
89341,0.9998516302932037,1.0
89543,0.9998516302932037,1.0
89744,0.9998516302932037,1.0
89946,0.9998516302932037,1.0
90148,0.9998516302932037,1.0
90349,0.9998516302932037,1.0
90551,0.9998516302932037,1.0
90753,0.9998516302932037,1.0
90954,0.9998516302932037,1.0
91156,0.9998516302932037,1.0
91358,0.9998516302932037,1.0
91559,0.9998516302932037,1.0
91761,0.9998516302932037,1.0
91963,0.9998516302932037,1.0
92164,0.9998516302932037,1.0
92366,0.9998516302932037,1.0
92568,0.9998516302932037,1.0
92769,0.0192086394326159,1.0
92971,0.0192086394326159,1.0
93173,0.9998516302932037,1.0
93374,0.021297470805101658,1.0
93576,0.9998516302932037,1.0
93777,0.9998516302932037,1.0
93979,0.9998516302932037,1.0
94181,0.0192086394326159,1.0
94382,0.9998516302932037,1.0
94584,0.9998516302932037,1.0
94786,0.9998516302932037,1.0
94987,0.9998516302932037,1.0
95189,0.9998516302932037,1.0
95391,0.0192086394326159,1.0
95592,0.7099115562381165,1.0
95794,0.8359682162169747,1.0
95996,0.8883891338524504,1.0
96197,0.8984044602184322,1.0
96399,0.9998516302932037,1.0
96600,0.9998516302932037,1.0
96802,0.494720532645886,1.0
97004,0.7653998082879966,1.0
97205,0.9998516302932037,1.0
97407,0.9998516302932037,1.0
97608,0.0192086394326159,1.0
97810,0.9998516302932037,1.0
98012,0.9998516302932037,1.0
98213,0.9998516302932037,1.0
98415,0.0192086394326159,1.0
98617,0.9998516302932037,1.0
98818,0.6619248047321321,1.0
99020,0.907220519330313,1.0
99222,0.9998516302932037,1.0
99423,0.9998516302932037,1.0
99625,0.9998516302932037,1.0
99826,0.9998516302932037,1.0
100028,0.9998516302932037,1.0
100230,0.9998516302932037,1.0
100431,0.0192086394326159,1.0
100633,0.9998516302932037,1.0
100835,0.9998516302932037,1.0
101036,0.9998516302932037,1.0
101238,0.9998516302932037,1.0
101440,0.9998516302932037,1.0
101641,0.9998516302932037,1.0
101843,0.9998516302932037,1.0
102045,0.9998516302932037,1.0
102246,0.9998516302932037,1.0
102448,0.9998516302932037,1.0
102650,0.9998516302932037,1.0
102851,0.9998516302932037,1.0
103053,0.9998516302932037,1.0
103255,0.9998516302932037,1.0
103456,0.9998516302932037,1.0
103658,0.9998516302932037,1.0
103860,0.9998516302932037,1.0
104061,0.9998516302932037,1.0
104263,0.9998516302932037,1.0
104465,0.9998516302932037,1.0
104666,0.9998516302932037,1.0
104868,0.9998516302932037,1.0
105070,0.9998516302932037,1.0
105271,0.9998516302932037,1.0
105473,0.9998516302932037,1.0
105675,0.0192086394326159,1.0
105876,0.9998516302932037,1.0
106078,0.9998516302932037,1.0
106280,0.9998516302932037,1.0
106481,0.9998516302932037,1.0
106683,0.9998516302932037,1.0
106885,0.9998516302932037,1.0
107086,0.9998516302932037,1.0
107288,0.9998516302932037,1.0
107490,0.9998516302932037,1.0
107691,0.9998516302932037,1.0
107893,0.9998516302932037,1.0
108095,0.9998516302932037,1.0
108296,0.9998516302932037,1.0
108498,0.9998516302932037,1.0
108700,0.9998516302932037,1.0
108901,0.9998516302932037,1.0
109103,0.9998516302932037,1.0
109305,0.9998516302932037,1.0
109506,0.9998516302932037,1.0
109708,0.9998516302932037,1.0
109910,0.9998516302932037,1.0
110111,0.9998516302932037,1.0
110313,0.9998516302932037,1.0
110515,0.9998516302932037,1.0
110716,0.9998516302932037,1.0
110918,0.9998516302932037,1.0
111120,0.9998516302932037,1.0
111321,0.9998516302932037,1.0
111523,0.9998516302932037,1.0
111725,0.9998516302932037,1.0
111926,0.9998516302932037,1.0
112128,0.02062462729859317,1.0
112330,0.9998516302932037,1.0
112531,0.9998516302932037,1.0
112733,0.9998516302932037,1.0
112935,0.9998516302932037,1.0
113136,0.9998516302932037,1.0
113338,0.9998516302932037,1.0
113540,0.9998516302932037,1.0
113741,0.0192086394326159,1.0
113943,0.9998516302932037,1.0
114145,0.9998516302932037,1.0
114346,0.9998516302932037,1.0
114548,0.9998516302932037,1.0
114750,0.9998516302932037,1.0
114951,0.9998516302932037,1.0
115153,0.9998516302932037,1.0
115355,0.9998516302932037,1.0
115556,0.9998516302932037,1.0
115758,0.9998516302932037,1.0
115960,0.9998516302932037,1.0
116161,0.9998516302932037,1.0
116363,0.9998516302932037,1.0
116565,0.9998516302932037,1.0
116766,0.9998516302932037,1.0
116968,0.9998516302932037,1.0
117170,0.9998516302932037,1.0
117371,0.9998516302932037,1.0
117573,0.9998516302932037,1.0
117775,0.9998516302932037,1.0
117976,0.9998516302932037,1.0
118178,0.9998516302932037,1.0
118380,0.9998516302932037,1.0
118581,0.0192086394326159,1.0
118783,0.9998516302932037,1.0
118985,0.9998516302932037,1.0
119388,0.01968122473219952,0.5
119791,0.2460153331639075,0.5
119992,0.038111269542994784,1.0
120194,0.63406017505444,0.5
120396,0.03839678370691166,1.0
120597,0.3515676366100862,1.0
120799,0.7035549190658488,1.0
121001,0.7519817604033456,1.0
121202,0.7519817604033456,1.0
121404,0.7735456956427119,1.0
121606,0.8950868628015375,1.0
121807,0.9767619237825081,1.0
122009,0.9793170994295455,0.9993484497070313
122211,0.9793170994295455,0.9993484497070313
122413,0.9795957744440693,0.9993484497070313
122614,0.9797778593927299,0.9993484497070313
122816,0.9797778593927299,0.9993484497070313
123018,0.9797778593927299,0.9993484497070313
123220,0.9797778593927299,0.9993484497070313
123421,0.9797778593927299,0.9993484497070313
123623,0.9857493844550609,0.9993484497070313
123825,0.9949627387441065,0.9988523483276367
124027,0.9949627387441065,0.9988523483276367
124229,0.9949627387441065,0.9988523483276367
124430,0.9373250050762058,0.9993484497070313
124632,0.9949627387441065,0.9988523483276367
124834,0.03829299168003215,0.9988523483276367
125035,0.9949627387441065,0.9988523483276367
125237,0.9949627387441065,0.9988523483276367
125439,0.9949627387441065,0.9988523483276367
125641,0.9949627387441065,0.9988523483276367
125843,0.9949627387441065,0.9988523483276367
126044,0.9949627387441065,0.9988523483276367
126246,0.9949627387441065,0.9988523483276367
126448,0.9949627387441065,0.9988523483276367
126650,0.9949627387441065,0.9988523483276367
126851,0.03778192893832585,0.9995038986206055
127053,0.9949627387441065,0.9988523483276367
127254,0.03778192893832585,0.9995038986206055
127456,0.9949627387441065,0.9988523483276367
127658,0.9949627387441065,0.9988523483276367
127860,0.9949627387441065,0.9988523483276367
128062,0.9949627387441065,0.9988523483276367
128263,0.9949627387441065,0.9988523483276367
128465,0.9949627387441065,0.9988523483276367
128667,0.9949627387441065,0.9988523483276367
128869,0.9949627387441065,0.9988523483276367
129070,0.9949627387441065,0.9988523483276367
129272,0.9949627387441065,0.9988523483276367
129474,0.9949627387441065,0.9988523483276367
129676,0.9949627387441065,0.9988523483276367
129878,0.03778192893832585,0.9995038986206055
130079,0.9949627387441065,0.9988523483276367
130281,0.9949627387441065,0.9988523483276367
130483,0.9949627387441065,0.9988523483276367
130685,0.9949627387441065,0.9988523483276367
130886,0.9949627387441065,0.9988523483276367
131088,0.9949627387441065,0.9988523483276367
131290,0.9949627387441065,0.9988523483276367
131492,0.9949627387441065,0.9988523483276367
131694,0.9949627387441065,0.9988523483276367
131895,0.9949627387441065,0.9988523483276367
132097,0.9949627387441065,0.9988523483276367
132299,0.9949627387441065,0.9988523483276367
132501,0.9949627387441065,0.9988523483276367
132703,0.9949627387441065,0.9988523483276367
132905,0.9949627387441065,0.9988523483276367
133106,0.0375554086750301,0.9988523483276367
133308,0.9949627387441065,0.9988523483276367
133510,0.9949627387441065,0.9988523483276367
133712,0.9949627387441065,0.9988523483276367
133914,0.9949627387441065,0.9988523483276367
134116,0.9949627387441065,0.9988523483276367
134317,0.9949627387441065,0.9988523483276367
134519,0.9949627387441065,0.9988523483276367
134721,0.9949627387441065,0.9988523483276367
134923,0.9949627387441065,0.9988523483276367
135125,0.9949627387441065,0.9988523483276367
135326,0.9949627387441065,0.9988523483276367
135528,0.9949627387441065,0.9988523483276367
135730,0.9949627387441065,0.9988523483276367
135932,0.9949627387441065,0.9988523483276367
136133,0.9949627387441065,0.9988523483276367
136335,0.9949627387441065,0.9988523483276367
136537,0.9949627387441065,0.9988523483276367
136738,0.9949627387441065,0.9988523483276367
136940,0.9949627387441065,0.9988523483276367
137142,0.9949627387441065,0.9988523483276367
137344,0.9949627387441065,0.9988523483276367
137545,0.9949627387441065,0.9988523483276367
137747,0.9949627387441065,0.9988523483276367
137949,0.9949627387441065,0.9988523483276367
138150,0.0375554086750301,0.9988523483276367
138352,0.9949627387441065,0.9988523483276367
138554,0.9949627387441065,0.9988523483276367
138756,0.9949627387441065,0.9988523483276367
138957,0.9949627387441065,0.9988523483276367
139159,0.9949627387441065,0.9988523483276367
139361,0.9949627387441065,0.9988523483276367
139563,0.9949627387441065,0.9988523483276367
139764,0.9949627387441065,0.9988523483276367
139966,0.03778192893832585,0.9995038986206055
140168,0.9949627387441065,0.9988523483276367
140370,0.9949627387441065,0.9988523483276367
140571,0.9949627387441065,0.9988523483276367
140773,0.9949627387441065,0.9988523483276367
140975,0.9949627387441065,0.9988523483276367
141177,0.9949627387441065,0.9988523483276367
141378,0.9949627387441065,0.9988523483276367
141580,0.9949627387441065,0.9988523483276367
141782,0.9949627387441065,0.9988523483276367
141983,0.9949627387441065,0.9988523483276367
142185,0.9949627387441065,0.9988523483276367
142387,0.0375554086750301,0.9988523483276367
142588,0.9949627387441065,0.9988523483276367
142790,0.9949627387441065,0.9988523483276367
142992,0.9949627387441065,0.9988523483276367
143194,0.03778192893832585,0.9995038986206055
143395,0.0375554086750301,0.9988523483276367
143597,0.9949627387441065,0.9988523483276367
143798,0.0375554086750301,0.9988523483276367
144000,0.9949627387441065,0.9988523483276367
144202,0.9949627387441065,0.9988523483276367
144404,0.9949627387441065,0.9988523483276367
144605,0.9949627387441065,0.9988523483276367
144807,0.9949627387441065,0.9988523483276367
145009,0.03778192893832585,0.9995038986206055
145211,0.9949627387441065,0.9988523483276367
145412,0.9949627387441065,0.9988523483276367
145614,0.9949627387441065,0.9988523483276367
145816,0.9949627387441065,0.9988523483276367
146018,0.9949627387441065,0.9988523483276367
146219,0.9949627387441065,0.9988523483276367
146421,0.03778192893832585,0.9995038986206055
146623,0.9994883142502478,0.9988523483276367
146824,0.9994883142502478,0.9988523483276367
147026,0.9994883142502478,0.9988523483276367
147228,0.9994883142502478,0.9988523483276367
147429,0.9994883142502478,0.9988523483276367
147631,0.9994883142502478,0.9988523483276367
147833,0.9994883142502478,0.9988523483276367
148035,0.9994883142502478,0.9988523483276367
148236,0.9994883142502478,0.9988523483276367
148438,0.9994883142502478,0.9988523483276367
148640,0.9994883142502478,0.9988523483276367
148842,0.0375554086750301,0.9988523483276367
149043,0.9994883142502478,0.9988523483276367
149245,0.9994883142502478,0.9988523483276367
149447,0.9994883142502478,0.9988523483276367
149648,0.9994883142502478,0.9988523483276367
149850,0.037788421991560864,0.9995038986206055
150052,0.9994883142502478,0.9988523483276367
150254,0.9994883142502478,0.9988523483276367
150456,0.9994883142502478,0.9988523483276367
150657,0.9994883142502478,0.9988523483276367
150859,0.9994883142502478,0.9988523483276367
151061,0.9994883142502478,0.9988523483276367
151263,0.9994883142502478,0.9988523483276367
151464,0.9994883142502478,0.9988523483276367
151666,0.9994883142502478,0.9988523483276367
151868,0.9994883142502478,0.9988523483276367
152070,0.037788421991560864,0.9995038986206055
152271,0.9994883142502478,0.9988523483276367
152473,0.9994883142502478,0.9988523483276367
152675,0.9994883142502478,0.9988523483276367
152877,0.9994883142502478,0.9988523483276367
153078,0.9994883142502478,0.9988523483276367
153280,0.9994883142502478,0.9988523483276367
153482,0.9994883142502478,0.9988523483276367
153683,0.9994883142502478,0.9988523483276367
153885,0.9994883142502478,0.9988523483276367
154087,0.9994883142502478,0.9988523483276367
154289,0.9994883142502478,0.9988523483276367
154490,0.9994883142502478,0.9988523483276367
154692,0.9994883142502478,0.9988523483276367
154894,0.9994883142502478,0.9988523483276367
155096,0.9994883142502478,0.9988523483276367
155297,0.9994883142502478,0.9988523483276367
155499,0.9994883142502478,0.9988523483276367
155701,0.9994883142502478,0.9988523483276367
155902,0.9994883142502478,0.9988523483276367
156104,0.9994883142502478,0.9988523483276367
156306,0.9994883142502478,0.9988523483276367
156508,0.9994883142502478,0.9988523483276367
156710,0.9994883142502478,0.9988523483276367
156911,0.9994883142502478,0.9988523483276367
157113,0.9994883142502478,0.9988523483276367
157315,0.9994883142502478,0.9988523483276367
157517,0.9994883142502478,0.9988523483276367
157718,0.9994883142502478,0.9988523483276367
157920,0.9994883142502478,0.9988523483276367
158122,0.9994883142502478,0.9988523483276367
158323,0.9994883142502478,0.9988523483276367
158525,0.9994883142502478,0.9988523483276367
158727,0.9994883142502478,0.9988523483276367
158929,0.9994883142502478,0.9988523483276367
159130,0.9994883142502478,0.9988523483276367
159332,0.9994883142502478,0.9988523483276367
159534,0.0375554086750301,0.9988523483276367
159736,0.9994883142502478,0.9988523483276367
159937,0.9994883142502478,0.9988523483276367
160139,0.9994883142502478,0.9988523483276367
160341,0.9994883142502478,0.9988523483276367
160542,0.9994883142502478,0.9988523483276367
160744,0.9994883142502478,0.9988523483276367
160946,0.9994883142502478,0.9988523483276367
161148,0.9994883142502478,0.9988523483276367
161349,0.9994883142502478,0.9988523483276367
161551,0.9994883142502478,0.9988523483276367
161753,0.9994883142502478,0.9988523483276367
161955,0.9994883142502478,0.9988523483276367
162156,0.9994883142502478,0.9988523483276367
162358,0.9994883142502478,0.9988523483276367
162560,0.9994883142502478,0.9988523483276367
162762,0.9994883142502478,0.9988523483276367
162963,0.9994883142502478,0.9988523483276367
163165,0.9994883142502478,0.9988523483276367
163367,0.9994883142502478,0.9988523483276367
163568,0.9994883142502478,0.9988523483276367
163770,0.9994883142502478,0.9988523483276367
163972,0.9994883142502478,0.9988523483276367
164174,0.9994883142502478,0.9988523483276367
164375,0.9994883142502478,0.9988523483276367
164577,0.9994883142502478,0.9988523483276367
164779,0.9994883142502478,0.9988523483276367
164981,0.9994883142502478,0.9988523483276367
165182,0.9994883142502478,0.9988523483276367
165384,0.9994883142502478,0.9988523483276367
165586,0.9994883142502478,0.9988523483276367
165788,0.9994883142502478,0.9988523483276367
165989,0.0375554086750301,0.9988523483276367
166191,0.9994883142502478,0.9988523483276367
166393,0.037788421991560864,0.9995038986206055
166594,0.9994883142502478,0.9988523483276367
166796,0.9994883142502478,0.9988523483276367
166998,0.9994883142502478,0.9988523483276367
167200,0.9994883142502478,0.9988523483276367
167402,0.9994883142502478,0.9988523483276367
167603,0.0375554086750301,0.9988523483276367
167805,0.9994883142502478,0.9988523483276367
168007,0.9994883142502478,0.9988523483276367
168209,0.9994883142502478,0.9988523483276367
168411,0.9994883142502478,0.9988523483276367
168612,0.9994883142502478,0.9988523483276367
168814,0.9994883142502478,0.9988523483276367
169016,0.9994883142502478,0.9988523483276367
169217,0.9994883142502478,0.9988523483276367
169419,0.9994883142502478,0.9988523483276367
169621,0.9994883142502478,0.9988523483276367
169823,0.9994883142502478,0.9988523483276367
170024,0.037788421991560864,0.9995038986206055
170226,0.9994883142502478,0.9988523483276367
170428,0.9994883142502478,0.9988523483276367
170630,0.9994883142502478,0.9988523483276367
170831,0.9994883142502478,0.9988523483276367
171033,0.9994883142502478,0.9988523483276367
171235,0.9994883142502478,0.9988523483276367
171437,0.9994883142502478,0.9988523483276367
171638,0.9994883142502478,0.9988523483276367
171840,0.9994883142502478,0.9988523483276367
172042,0.037788421991560864,0.9995038986206055
172243,0.9994883142502478,0.9988523483276367
172445,0.037788421991560864,0.9995038986206055
172647,0.9994883142502478,0.9988523483276367
172849,0.9994883142502478,0.9988523483276367
173050,0.9994883142502478,0.9988523483276367
173252,0.9994883142502478,0.9988523483276367
173454,0.9994883142502478,0.9988523483276367
173656,0.9994883142502478,0.9988523483276367
173857,0.9994883142502478,0.9988523483276367
174059,0.9994883142502478,0.9988523483276367
174261,0.9994883142502478,0.9988523483276367
174463,0.9994883142502478,0.9988523483276367
174664,0.9994883142502478,0.9988523483276367
174866,0.9994883142502478,0.9988523483276367
175068,0.9994883142502478,0.9988523483276367
175269,0.9994883142502478,0.9988523483276367
175471,0.9994883142502478,0.9988523483276367
175673,0.0375554086750301,0.9988523483276367
175875,0.9994883142502478,0.9988523483276367
176076,0.9994883142502478,0.9988523483276367
176278,0.9994883142502478,0.9988523483276367
176480,0.9994883142502478,0.9988523483276367
176682,0.9994883142502478,0.9988523483276367
176883,0.9994883142502478,0.9988523483276367
177085,0.9994883142502478,0.9988523483276367
177287,0.9994883142502478,0.9988523483276367
177489,0.9994883142502478,0.9988523483276367
177690,0.9994883142502478,0.9988523483276367
177892,0.9994883142502478,0.9988523483276367
178094,0.9994883142502478,0.9988523483276367
178295,0.9994883142502478,0.9988523483276367
178497,0.9994883142502478,0.9988523483276367
178699,0.9994883142502478,0.9988523483276367
178901,0.9994883142502478,0.9988523483276367
179102,0.9994883142502478,0.9988523483276367
179304,0.9994883142502478,0.9988523483276367
179506,0.9994883142502478,0.9988523483276367
179708,0.9994883142502478,0.9988523483276367
179909,0.9994883142502478,0.9988523483276367
180111,0.9994883142502478,0.9988523483276367
180313,0.9994883142502478,0.9988523483276367
180515,0.0375554086750301,0.9988523483276367
180716,0.0375554086750301,0.9988523483276367
180918,0.9994883142502478,0.9988523483276367
181120,0.9994883142502478,0.9988523483276367
181321,0.9994883142502478,0.9988523483276367
181523,0.9994883142502478,0.9988523483276367
181725,0.9994883142502478,0.9988523483276367
181927,0.9994883142502478,0.9988523483276367
182128,0.9994883142502478,0.9988523483276367
182330,0.9994883142502478,0.9988523483276367
182532,0.9994883142502478,0.9988523483276367
182734,0.9994883142502478,0.9988523483276367
182935,0.9994883142502478,0.9988523483276367
183137,0.9994883142502478,0.9988523483276367
183339,0.037788421991560864,0.9995038986206055
183541,0.9994883142502478,0.9988523483276367
183742,0.9994883142502478,0.9988523483276367
183944,0.9994883142502478,0.9988523483276367
184146,0.9994883142502478,0.9988523483276367
184348,0.9994883142502478,0.9988523483276367
184549,0.9994883142502478,0.9988523483276367
184751,0.9994883142502478,0.9988523483276367
184953,0.9994883142502478,0.9988523483276367
185154,0.9994883142502478,0.9988523483276367
185356,0.9994883142502478,0.9988523483276367
185558,0.9994883142502478,0.9988523483276367
185760,0.0375554086750301,0.9988523483276367
185961,0.9994883142502478,0.9988523483276367
186163,0.9994883142502478,0.9988523483276367
186365,0.9994883142502478,0.9988523483276367
186567,0.9994883142502478,0.9988523483276367
186768,0.9994883142502478,0.9988523483276367
186970,0.0375554086750301,0.9988523483276367
187172,0.9994883142502478,0.9988523483276367
187374,0.9994883142502478,0.9988523483276367
187575,0.49368473318503237,0.9988523483276367
187777,0.9994883142502478,0.9988523483276367
187978,0.9994883142502478,0.9988523483276367
188180,0.9994883142502478,0.9988523483276367
188382,0.9994883142502478,0.9988523483276367
188584,0.9994883142502478,0.9988523483276367
188785,0.9994883142502478,0.9988523483276367
188987,0.9994883142502478,0.9988523483276367
189189,0.9994883142502478,0.9988523483276367
189391,0.9994883142502478,0.9988523483276367
189592,0.9994883142502478,0.9988523483276367
189794,0.9994883142502478,0.9988523483276367
189996,0.9994883142502478,0.9988523483276367
190198,0.9994883142502478,0.9988523483276367
190399,0.9994883142502478,0.9988523483276367
190601,0.9994883142502478,0.9988523483276367
190803,0.9994883142502478,0.9988523483276367
191005,0.0375554086750301,0.9988523483276367
191206,0.9994883142502478,0.9988523483276367


==> acc_cov_csv/acc_cov.ptp_min.csv <==
203,0.04391654188459936,1.0
406,0.14638847213119074,1.0
608,0.14638847213119074,1.0
811,0.26140800575978335,1.0
1013,0.2970545318028999,1.0
1217,0.42436367868839403,1.0
1420,0.5304546412959942,1.0
1624,0.6630681674465664,1.0
1827,0.8288352093082079,1.0
2030,0.8288352093082079,1.0
2234,0.8912206551701161,1.0
2438,0.9845991126949525,1.0
2641,0.9860397795192424,1.0
2845,0.9860397795192424,1.0
3048,0.9871488838353542,1.0
3252,0.9878154704147865,1.0
3455,0.9878154704147865,1.0
3658,0.9878154704147865,1.0
3861,0.9878154704147865,1.0
4064,0.9907880866863985,1.0
4268,0.9907880866863985,1.0
4471,0.9972700462905194,1.0
4675,0.9990350506788944,1.0
4878,0.9999393499921231,1.0
5082,0.9999729163829563,1.0
5285,0.9999969482503366,0.9999996185302734
5488,0.9999969482503366,0.9999996185302734
5691,0.9999969482503366,0.9999996185302734
5895,0.9999969482503366,0.9999996185302734
6098,0.9999969482503366,0.9999996185302734
6302,0.9999969482503366,0.9999996185302734
6505,0.9999969482503366,0.9999996185302734
6709,0.9999969482503366,0.9999996185302734
6912,0.9999969482503366,0.9999996185302734
7115,0.9999969482503366,0.9999996185302734
7319,0.9999969482503366,0.9999996185302734
7522,0.9999969482503366,0.9999996185302734
7726,0.9999969482503366,0.9999996185302734
7929,0.9999969482503366,0.9999996185302734
8133,0.9999969482503366,0.9999996185302734
8336,0.9999969482503366,0.9999996185302734
8540,0.9999969482503366,0.9999996185302734
8743,0.9999969482503366,0.9999996185302734
8947,0.9999969482503366,0.9999996185302734
9150,0.9999969482503366,0.9999996185302734
9354,0.9999969482503366,0.9999996185302734
9557,0.9999969482503366,0.9999996185302734
9761,0.9999969482503366,0.9999996185302734
9964,0.9999969482503366,0.9999996185302734
10167,0.9999969482503366,0.9999996185302734
10371,0.9999969482503366,0.9999996185302734
10574,0.9999969482503366,0.9999996185302734
10778,0.9999969482503366,0.9999996185302734
10981,0.9999969482503366,0.9999996185302734
11184,0.9999969482503366,0.9999996185302734
11388,0.9999969482503366,0.9999996185302734
11591,0.9999969482503366,0.9999996185302734
11795,0.9999969482503366,0.9999996185302734
11998,0.9999969482503366,0.9999996185302734
12202,0.9999969482503366,0.9999996185302734
12405,0.9999969482503366,0.9999996185302734
12609,0.9999969482503366,0.9999996185302734
12812,0.9999969482503366,0.9999996185302734
13016,0.9999969482503366,0.9999996185302734
13220,0.9999969482503366,0.9999996185302734
13423,0.9999969482503366,0.9999996185302734
13627,0.9999969482503366,0.9999996185302734
13829,0.9999969482503366,0.9999996185302734
14033,0.9999969482503366,0.9999996185302734
14236,0.9999969482503366,0.9999996185302734
14440,0.9999969482503366,0.9999996185302734
14643,0.9999969482503366,0.9999996185302734
14846,0.9999969482503366,0.9999996185302734
15049,0.9999969482503366,0.9999996185302734
15253,0.9999969482503366,0.9999996185302734
15456,0.9999969482503366,0.9999996185302734
15660,0.9999969482503366,0.9999996185302734
15863,0.9999969482503366,0.9999996185302734
16067,0.9999969482503366,0.9999996185302734
16270,0.9999969482503366,0.9999996185302734
16473,0.9999969482503366,0.9999996185302734
16677,0.9999969482503366,0.9999996185302734
16880,0.9999969482503366,0.9999996185302734
17084,0.9999969482503366,0.9999996185302734
17287,0.9999969482503366,0.9999996185302734
17491,0.9999969482503366,0.9999996185302734
17694,0.9999969482503366,0.9999996185302734
17898,0.9999969482503366,0.9999996185302734
18101,0.9999969482503366,0.9999996185302734
18305,0.9999969482503366,0.9999996185302734
18508,0.9999969482503366,0.9999996185302734
18712,0.9999969482503366,0.9999996185302734
18915,0.9999969482503366,0.9999996185302734
19119,0.9999969482503366,0.9999996185302734
19322,0.9999969482503366,0.9999996185302734
19526,0.9999969482503366,0.9999996185302734
19729,0.9999969482503366,0.9999996185302734
19933,0.9999969482503366,0.9999996185302734
20136,0.9999969482503366,0.9999996185302734
20340,0.9999969482503366,0.9999996185302734
20543,0.9999969482503366,0.9999996185302734
20747,0.9999969482503366,0.9999996185302734
20950,0.9999969482503366,0.9999996185302734
21154,0.9999969482503366,0.9999996185302734
21357,0.9999969482503366,0.9999996185302734
21561,0.9999969482503366,0.9999996185302734
21764,0.9999969482503366,0.9999996185302734
21968,0.9999969482503366,0.9999996185302734
22171,0.9999969482503366,0.9999996185302734
22375,0.9999969482503366,0.9999996185302734
22578,0.9999969482503366,0.9999996185302734
22781,0.9999969482503366,0.9999996185302734
22985,0.9999969482503366,0.9999996185302734
23188,0.9999969482503366,0.9999996185302734
23391,0.9999969482503366,0.9999996185302734
23595,0.9999969482503366,0.9999996185302734
23798,0.9999969482503366,0.9999996185302734
24002,0.9999969482503366,0.9999996185302734
24205,0.9999969482503366,0.9999996185302734
24409,0.9999969482503366,0.9999996185302734
24612,0.9999969482503366,0.9999996185302734
24816,0.9999969482503366,0.9999996185302734
25019,0.9999969482503366,0.9999996185302734
25223,0.9999969482503366,0.9999996185302734
25427,0.9999969482503366,0.9999996185302734
25630,0.9999969482503366,0.9999996185302734
25834,0.9999969482503366,0.9999996185302734
26037,0.9999969482503366,0.9999996185302734
26241,0.9999969482503366,0.9999996185302734
26444,0.9999969482503366,0.9999996185302734
26647,0.9999969482503366,0.9999996185302734
26850,0.9999969482503366,0.9999996185302734
27054,0.9999969482503366,0.9999996185302734
27257,0.9999969482503366,0.9999996185302734
27461,0.9999969482503366,0.9999996185302734
27664,0.9999969482503366,0.9999996185302734
27867,0.9999969482503366,0.9999996185302734
28071,0.9999969482503366,0.9999996185302734
28274,0.9999969482503366,0.9999996185302734
28478,0.9999969482503366,0.9999996185302734
28681,0.9999969482503366,0.9999996185302734
28884,0.9999969482503366,0.9999996185302734
29087,0.9999969482503366,0.9999996185302734
29290,0.9999969482503366,0.9999996185302734
29494,0.9999969482503366,0.9999996185302734
29697,0.9999969482503366,0.9999996185302734
29900,0.9999969482503366,0.9999996185302734
30103,0.9999969482503366,0.9999996185302734
30307,0.9999969482503366,0.9999996185302734
30510,0.9999969482503366,0.9999996185302734
30714,0.9999969482503366,0.9999996185302734
30917,0.9999969482503366,0.9999996185302734
31120,0.9999969482503366,0.9999996185302734
31324,0.9999969482503366,0.9999996185302734
31527,0.9999969482503366,0.9999996185302734
31730,0.9999969482503366,0.9999996185302734
31934,0.9999969482503366,0.9999996185302734
32137,0.9999969482503366,0.9999996185302734
32341,0.9999969482503366,0.9999996185302734
32544,0.9999969482503366,0.9999996185302734
32748,0.9999969482503366,0.9999996185302734
32951,0.9999969482503366,0.9999996185302734
33155,0.9999969482503366,0.9999996185302734
33358,0.9999969482503366,0.9999996185302734
33561,0.9999969482503366,0.9999996185302734
33764,0.9999969482503366,0.9999996185302734
33968,0.9999969482503366,0.9999996185302734
34171,0.9999969482503366,0.9999996185302734
34375,0.9999969482503366,0.9999996185302734
34578,0.9999969482503366,0.9999996185302734
34782,0.9999969482503366,0.9999996185302734
34985,0.9999969482503366,0.9999996185302734
35189,0.9999969482503366,0.9999996185302734
35392,0.9999969482503366,0.9999996185302734
35595,0.9999969482503366,0.9999996185302734
35798,0.9999969482503366,0.9999996185302734
36001,0.9999969482503366,0.9999996185302734
36205,0.9999969482503366,0.9999996185302734
36408,0.9999969482503366,0.9999996185302734
36611,0.9999969482503366,0.9999996185302734
36814,0.9999969482503366,0.9999996185302734
37018,0.9999969482503366,0.9999996185302734
37221,0.9999969482503366,0.9999996185302734
37425,0.9999969482503366,0.9999996185302734
37628,0.9999969482503366,0.9999996185302734
37831,0.9999969482503366,0.9999996185302734
38034,0.9999969482503366,0.9999996185302734
38238,0.9999969482503366,0.9999996185302734
38441,0.9999969482503366,0.9999996185302734
38645,0.9999969482503366,0.9999996185302734
38848,0.9999969482503366,0.9999996185302734
39051,0.9999969482503366,0.9999996185302734
39254,0.9999969482503366,0.9999996185302734
39458,0.9999969482503366,0.9999996185302734
39661,0.9999969482503366,0.9999996185302734
39865,0.9999969482503366,0.9999996185302734
40069,0.9999969482503366,0.9999996185302734
40272,0.9999969482503366,0.9999996185302734
40475,0.9999969482503366,0.9999996185302734
40678,0.9999969482503366,0.9999996185302734
40882,0.9999969482503366,0.9999996185302734
41086,0.9999969482503366,0.9999996185302734
41289,0.9999969482503366,0.9999996185302734
41493,0.9999969482503366,0.9999996185302734
41696,0.9999969482503366,0.9999996185302734
41900,0.9999969482503366,0.9999996185302734
42103,0.9999969482503366,0.9999996185302734
42307,0.9999969482503366,0.9999996185302734
42510,0.9999969482503366,0.9999996185302734
42714,0.9999969482503366,0.9999996185302734
42918,0.9999969482503366,0.9999996185302734
43121,0.9999969482503366,0.9999996185302734
43325,0.9999969482503366,0.9999996185302734
43528,0.9999969482503366,0.9999996185302734
43732,0.9999969482503366,0.9999996185302734
43935,0.9999969482503366,0.9999996185302734
44139,0.9999969482503366,0.9999996185302734
44342,0.9999969482503366,0.9999996185302734
44546,0.9999969482503366,0.9999996185302734
44750,0.9999969482503366,0.9999996185302734
44953,0.9999969482503366,0.9999996185302734
45157,0.9999969482503366,0.9999996185302734
45360,0.9999969482503366,0.9999996185302734
45564,0.9999969482503366,0.9999996185302734
45768,0.9999969482503366,0.9999996185302734
45971,0.9999969482503366,0.9999996185302734
46175,0.9999969482503366,0.9999996185302734
46378,0.9999969482503366,0.9999996185302734
46582,0.9999969482503366,0.9999996185302734
46786,0.9999969482503366,0.9999996185302734
46989,0.9999969482503366,0.9999996185302734
47192,0.9999969482503366,0.9999996185302734
47395,0.9999969482503366,0.9999996185302734
47599,0.9999969482503366,0.9999996185302734
47802,0.9999969482503366,0.9999996185302734
48005,0.9999969482503366,0.9999996185302734
48208,0.9999969482503366,0.9999996185302734
48412,0.9999969482503366,0.9999996185302734
48615,0.9999969482503366,0.9999996185302734
48819,0.9999969482503366,0.9999996185302734
49022,0.9999969482503366,0.9999996185302734
49226,0.9999969482503366,0.9999996185302734
49429,0.9999969482503366,0.9999996185302734
49633,0.9999969482503366,0.9999996185302734
49836,0.9999969482503366,0.9999996185302734
50040,0.9999969482503366,0.9999996185302734
50243,0.9999969482503366,0.9999996185302734
50447,0.9999969482503366,0.9999996185302734
50650,0.9999969482503366,0.9999996185302734
50853,0.9999969482503366,0.9999996185302734
51057,0.9999969482503366,0.9999996185302734
51260,0.9999969482503366,0.9999996185302734
51464,0.9999969482503366,0.9999996185302734
51667,0.9999969482503366,0.9999996185302734
51870,0.9999969482503366,0.9999996185302734
52073,0.9999969482503366,0.9999996185302734
52277,0.9999969482503366,0.9999996185302734
52480,0.9999969482503366,0.9999996185302734
52684,0.9999969482503366,0.9999996185302734
52887,0.9999969482503366,0.9999996185302734
53091,0.9999969482503366,0.9999996185302734
53294,0.9999969482503366,0.9999996185302734
53498,0.9999969482503366,0.9999996185302734
53701,0.9999969482503366,0.9999996185302734
53905,0.9999969482503366,0.9999996185302734
54108,0.9999969482503366,0.9999996185302734
54312,0.9999969482503366,0.9999996185302734
54515,0.9999969482503366,0.9999996185302734
54718,0.9999969482503366,0.9999996185302734
54922,0.9999969482503366,0.9999996185302734
55125,0.9999969482503366,0.9999996185302734
55329,0.9999969482503366,0.9999996185302734
55532,0.9999969482503366,0.9999996185302734
55736,0.9999969482503366,0.9999996185302734
55939,0.9999969482503366,0.9999996185302734
56143,0.9999969482503366,0.9999996185302734
56346,0.9999969482503366,0.9999996185302734
56550,0.9999969482503366,0.9999996185302734
56753,0.9999969482503366,0.9999996185302734
56957,0.9999969482503366,0.9999996185302734
57160,0.9999969482503366,0.9999996185302734
57363,0.9999969482503366,0.9999996185302734
57566,0.9999969482503366,0.9999996185302734
57770,0.9999969482503366,0.9999996185302734
57973,0.9999969482503366,0.9999996185302734
58176,0.9999969482503366,0.9999996185302734
58379,0.9999969482503366,0.9999996185302734
58583,0.9999969482503366,0.9999996185302734
58787,0.9999969482503366,0.9999996185302734
58990,0.9999969482503366,0.9999996185302734
59194,0.9999969482503366,0.9999996185302734
59397,0.9999969482503366,0.9999996185302734
59601,0.9999969482503366,0.9999996185302734
59804,0.9999969482503366,0.9999996185302734
60008,0.9999969482503366,0.9999996185302734
60211,0.9999969482503366,0.9999996185302734
60821,0.10996935847529941,1.0
61024,0.2749234019547643,1.0
61227,0.5091174209150573,1.0
61431,0.5656859133754603,1.0
61634,0.5656859133754603,1.0
61838,0.9864016049749562,0.9687370300292969
62041,0.8802166158077964,1.0
62244,0.9868150880977632,0.9995357513427734
62447,0.9868150880977632,0.9995357513427734
62650,0.9868150880977632,0.9995357513427734
62853,0.9868150880977632,0.9995357513427734
63057,0.9868150880977632,0.9995357513427734
63260,0.9868150880977632,0.9995357513427734
63464,0.9915749790159721,0.9995357513427734
63667,1.0,0.9986934661865234
63870,1.0,0.9986934661865234
64074,1.0,0.9986934661865234
64278,1.0,0.9986934661865234
64481,1.0,0.9986934661865234
64685,1.0,0.9986934661865234
64889,1.0,0.9986934661865234
65092,1.0,0.9986934661865234
65295,1.0,0.9986934661865234
65498,1.0,0.9986934661865234
65702,1.0,0.9986934661865234
65906,1.0,0.9986934661865234
66109,1.0,0.9986934661865234
66313,1.0,0.9986934661865234
66517,1.0,0.9986934661865234
66720,1.0,0.9986934661865234
66924,1.0,0.9986934661865234
67127,1.0,0.9986934661865234
67331,1.0,0.9986934661865234
67535,1.0,0.9986934661865234
67738,1.0,0.9986934661865234
67941,1.0,0.9986934661865234
68145,1.0,0.9986934661865234
68348,1.0,0.9986934661865234
68552,1.0,0.9986934661865234
68755,1.0,0.9986934661865234
68959,1.0,0.9986934661865234
69163,1.0,0.9986934661865234
69366,1.0,0.9986934661865234
69570,1.0,0.9986934661865234
69774,1.0,0.9986934661865234
69977,1.0,0.9986934661865234
70180,1.0,0.9986934661865234
70384,1.0,0.9986934661865234
70587,1.0,0.9986934661865234
70791,1.0,0.9986934661865234
70994,1.0,0.9986934661865234
71198,1.0,0.9986934661865234
71402,1.0,0.9986934661865234
71605,1.0,0.9986934661865234
71809,1.0,0.9986934661865234
72013,1.0,0.9986934661865234
72216,1.0,0.9986934661865234
72420,1.0,0.9986934661865234
72623,1.0,0.9986934661865234
72827,1.0,0.9986934661865234
73031,1.0,0.9986934661865234
73234,1.0,0.9986934661865234
73437,1.0,0.9986934661865234
73641,1.0,0.9986934661865234
73844,1.0,0.9986934661865234
74048,1.0,0.9986934661865234
74251,1.0,0.9986934661865234
74455,1.0,0.9986934661865234
74659,1.0,0.9986934661865234
74862,1.0,0.9986934661865234
75066,1.0,0.9986934661865234
75269,1.0,0.9986934661865234
75473,1.0,0.9986934661865234
75677,1.0,0.9986934661865234
75880,1.0,0.9986934661865234
76083,1.0,0.9986934661865234
76287,1.0,0.9986934661865234
76490,1.0,0.9986934661865234
76694,1.0,0.9986934661865234
76897,1.0,0.9986934661865234
77100,1.0,0.9986934661865234
77304,1.0,0.9986934661865234
77507,1.0,0.9986934661865234
77711,1.0,0.9986934661865234
77914,1.0,0.9986934661865234
78118,1.0,0.9986934661865234
78322,1.0,0.9986934661865234
78525,1.0,0.9986934661865234
78729,1.0,0.9986934661865234
78933,1.0,0.9986934661865234
79136,1.0,0.9986934661865234
79340,1.0,0.9986934661865234
79543,1.0,0.9986934661865234
79747,1.0,0.9986934661865234
79951,1.0,0.9986934661865234
80154,1.0,0.9986934661865234
80358,1.0,0.9986934661865234
80562,1.0,0.9986934661865234
80765,1.0,0.9986934661865234
80969,1.0,0.9986934661865234
81172,1.0,0.9986934661865234
81376,1.0,0.9986934661865234
81580,1.0,0.9986934661865234
81783,1.0,0.9986934661865234
81987,1.0,0.9986934661865234
82191,1.0,0.9986934661865234
82394,1.0,0.9986934661865234
82598,1.0,0.9986934661865234
82801,1.0,0.9986934661865234
83004,1.0,0.9986934661865234
83208,1.0,0.9986934661865234
83411,1.0,0.9986934661865234
83614,1.0,0.9986934661865234
83817,1.0,0.9986934661865234
84021,1.0,0.9986934661865234
84225,1.0,0.9986934661865234
84428,1.0,0.9986934661865234
84632,1.0,0.9986934661865234
84836,1.0,0.9986934661865234
85039,1.0,0.9986934661865234
85243,1.0,0.9986934661865234
85446,1.0,0.9986934661865234
85650,1.0,0.9986934661865234
85853,1.0,0.9986934661865234
86056,1.0,0.9986934661865234
86259,1.0,0.9986934661865234
86462,1.0,0.9986934661865234
86666,1.0,0.9986934661865234
86870,1.0,0.9986934661865234
87073,1.0,0.9986934661865234
87277,1.0,0.9986934661865234
87481,1.0,0.9986934661865234
87684,1.0,0.9986934661865234
87888,1.0,0.9986934661865234
88091,1.0,0.9986934661865234
88295,1.0,0.9986934661865234
88498,1.0,0.9986934661865234
88701,1.0,0.9986934661865234
88905,1.0,0.9986934661865234
89109,1.0,0.9986934661865234
89312,1.0,0.9986934661865234
89516,1.0,0.9986934661865234
89719,1.0,0.9986934661865234
89923,1.0,0.9986934661865234
90127,1.0,0.9986934661865234
90330,1.0,0.9986934661865234
90534,1.0,0.9986934661865234
90738,1.0,0.9986934661865234
90941,1.0,0.9986934661865234
91145,1.0,0.9986934661865234
91348,1.0,0.9986934661865234
91552,1.0,0.9986934661865234
91756,1.0,0.9986934661865234
91959,1.0,0.9986934661865234
92163,1.0,0.9986934661865234
92366,1.0,0.9986934661865234
92570,1.0,0.9986934661865234
92774,1.0,0.9986934661865234
92977,1.0,0.9986934661865234
93181,1.0,0.9986934661865234
93384,1.0,0.9986934661865234
93587,1.0,0.9986934661865234
93791,1.0,0.9986934661865234
93995,1.0,0.9986934661865234
94198,1.0,0.9986934661865234
94402,1.0,0.9986934661865234
94606,1.0,0.9986934661865234
94809,1.0,0.9986934661865234
95013,1.0,0.9986934661865234
95216,1.0,0.9986934661865234
95420,1.0,0.9986934661865234
95624,1.0,0.9986934661865234
95827,1.0,0.9986934661865234
96031,1.0,0.9986934661865234
96235,1.0,0.9986934661865234
96438,1.0,0.9986934661865234
96642,1.0,0.9986934661865234
96845,1.0,0.9986934661865234
97048,1.0,0.9986934661865234
97252,1.0,0.9986934661865234
97455,1.0,0.9986934661865234
97659,1.0,0.9986934661865234
97863,1.0,0.9986934661865234
98066,1.0,0.9986934661865234
98270,1.0,0.9986934661865234
98473,1.0,0.9986934661865234
98677,1.0,0.9986934661865234
98880,1.0,0.9986934661865234
99083,1.0,0.9986934661865234
99287,1.0,0.9986934661865234
99490,1.0,0.9986934661865234
99694,1.0,0.9986934661865234
99898,1.0,0.9986934661865234
100101,1.0,0.9986934661865234
100305,1.0,0.9986934661865234
100509,1.0,0.9986934661865234
100712,1.0,0.9986934661865234
100915,1.0,0.9986934661865234
101118,1.0,0.9986934661865234
101321,1.0,0.9986934661865234
101525,1.0,0.9986934661865234
101728,1.0,0.9986934661865234
101932,1.0,0.9986934661865234
102135,1.0,0.9986934661865234
102339,1.0,0.9986934661865234
102543,1.0,0.9986934661865234
102746,1.0,0.9986934661865234
102950,1.0,0.9986934661865234
103154,1.0,0.9986934661865234
103357,1.0,0.9986934661865234
103561,1.0,0.9986934661865234
103764,1.0,0.9986934661865234
103968,1.0,0.9986934661865234
104172,1.0,0.9986934661865234
104375,1.0,0.9986934661865234
104579,1.0,0.9986934661865234
104783,1.0,0.9986934661865234
104986,1.0,0.9986934661865234
105190,1.0,0.9986934661865234
105394,1.0,0.9986934661865234
105597,1.0,0.9986934661865234
105801,1.0,0.9986934661865234
106004,1.0,0.9986934661865234
106208,1.0,0.9986934661865234
106412,1.0,0.9986934661865234
106615,1.0,0.9986934661865234
106819,1.0,0.9986934661865234
107023,1.0,0.9986934661865234
107226,1.0,0.9986934661865234
107430,1.0,0.9986934661865234
107634,1.0,0.9986934661865234
107837,1.0,0.9986934661865234
108041,1.0,0.9986934661865234
108244,1.0,0.9986934661865234
108448,1.0,0.9986934661865234
108652,1.0,0.9986934661865234
108855,1.0,0.9986934661865234
109058,1.0,0.9986934661865234
109262,1.0,0.9986934661865234
109465,1.0,0.9986934661865234
109669,1.0,0.9986934661865234
109872,1.0,0.9986934661865234
110076,1.0,0.9986934661865234
110280,1.0,0.9986934661865234
110483,1.0,0.9986934661865234
110687,1.0,0.9986934661865234
110891,1.0,0.9986934661865234
111094,1.0,0.9986934661865234
111298,1.0,0.9986934661865234
111501,1.0,0.9986934661865234
111705,1.0,0.9986934661865234
111909,1.0,0.9986934661865234
112112,1.0,0.9986934661865234
112316,1.0,0.9986934661865234
112519,1.0,0.9986934661865234
112723,1.0,0.9986934661865234
112927,1.0,0.9986934661865234
113130,1.0,0.9986934661865234
113334,1.0,0.9986934661865234
113538,1.0,0.9986934661865234
113741,1.0,0.9986934661865234
113944,1.0,0.9986934661865234
114148,1.0,0.9986934661865234
114351,1.0,0.9986934661865234
114555,1.0,0.9986934661865234
114758,1.0,0.9986934661865234
114961,1.0,0.9986934661865234
115165,1.0,0.9986934661865234
115368,1.0,0.9986934661865234
115572,1.0,0.9986934661865234
115776,1.0,0.9986934661865234
115979,1.0,0.9986934661865234
116183,1.0,0.9986934661865234
116386,1.0,0.9986934661865234
116590,1.0,0.9986934661865234
116794,1.0,0.9986934661865234
116997,1.0,0.9986934661865234
117200,1.0,0.9986934661865234
117403,1.0,0.9986934661865234
117607,1.0,0.9986934661865234
117811,1.0,0.9986934661865234
118014,1.0,0.9986934661865234
118218,1.0,0.9986934661865234
118421,1.0,0.9986934661865234
118624,1.0,0.9986934661865234
118828,1.0,0.9986934661865234
119032,1.0,0.9986934661865234
119235,1.0,0.9986934661865234
119439,1.0,0.9986934661865234
119643,1.0,0.9986934661865234
119846,1.0,0.9986934661865234
120049,1.0,0.9986934661865234
120253,0.32829968448048,0.9986934661865234
120253,0.32872918026997916,0.5
120456,0.16314237262545866,1.0
120659,0.3969366359399032,1.0
120863,0.7805705397032603,1.0
121066,0.826717575427682,1.0
121270,0.8953167526597988,1.0
121473,0.9428165699548099,0.9996553421020508
121677,0.9731345450710428,0.9996553421020508
121881,0.9731345450710428,0.9996553421020508
122085,0.9834041370697292,0.9996553421020508
122289,0.9957216202969408,0.9981616973876953
122492,0.9958127562795811,0.9981616973876953
122695,0.9963874296106634,0.9981616973876953
122899,0.9964858977964647,0.9981616973876953
123102,0.9964858977964647,0.9981616973876953
123306,0.9965175816615485,0.9981603622436523
123509,0.9965175816615485,0.9981603622436523
123713,0.9965175816615485,0.9981603622436523
123916,0.9965175816615485,0.9981603622436523
124120,0.9965175816615485,0.9981603622436523
124323,0.9965175816615485,0.9981603622436523
124526,0.9965175816615485,0.9981603622436523
124730,0.9965175816615485,0.9981603622436523
124934,0.9965175816615485,0.9981603622436523
125138,0.9965175816615485,0.9981603622436523
125342,0.9965175816615485,0.9981603622436523
125545,0.9965175816615485,0.9981603622436523
125749,0.9965175816615485,0.9981603622436523
125953,0.9965175816615485,0.9981603622436523
126157,0.9965175816615485,0.9981603622436523
126360,0.9965175816615485,0.9981603622436523
126564,0.9965175816615485,0.9981603622436523
126767,0.9965175816615485,0.9981603622436523
126970,0.9965175816615485,0.9981603622436523
127174,0.9965175816615485,0.9981603622436523
127378,0.9965175816615485,0.9981603622436523
127582,0.9965175816615485,0.9981603622436523
127786,0.9965175816615485,0.9981603622436523
127990,0.9965175816615485,0.9981603622436523
128194,0.9965175816615485,0.9981603622436523
128397,0.9965175816615485,0.9981603622436523
128601,0.9965175816615485,0.9981603622436523
128805,0.9965175816615485,0.9981603622436523
129009,0.9965175816615485,0.9981603622436523
129212,0.9965175816615485,0.9981603622436523
129416,0.9965175816615485,0.9981603622436523
129620,0.9965175816615485,0.9981603622436523
129823,0.9965175816615485,0.9981603622436523
130027,0.9965175816615485,0.9981603622436523
130231,0.9965175816615485,0.9981603622436523
130435,0.9965175816615485,0.9981603622436523
130638,0.9965175816615485,0.9981603622436523
130842,0.9965175816615485,0.9981603622436523
131046,0.9965175816615485,0.9981603622436523
131250,0.9965175816615485,0.9981603622436523
131453,0.9965175816615485,0.9981603622436523
131657,0.9965175816615485,0.9981603622436523
131861,0.9965175816615485,0.9981603622436523
132065,0.9965175816615485,0.9981603622436523
132268,0.9965175816615485,0.9981603622436523
132472,0.9965175816615485,0.9981603622436523
132676,0.9965175816615485,0.9981603622436523
132880,0.9965175816615485,0.9981603622436523
133083,0.9965175816615485,0.9981603622436523
133287,0.9965175816615485,0.9981603622436523
133491,0.9965175816615485,0.9981603622436523
133694,0.9965175816615485,0.9981603622436523
133898,0.9965175816615485,0.9981603622436523
134102,0.9965175816615485,0.9981603622436523
134306,0.9965175816615485,0.9981603622436523
134509,0.9965175816615485,0.9981603622436523
134713,0.9965175816615485,0.9981603622436523
134917,0.9965175816615485,0.9981603622436523
135121,0.9965175816615485,0.9981603622436523
135324,0.9965175816615485,0.9981603622436523
135528,0.9965175816615485,0.9981603622436523
135732,0.9965175816615485,0.9981603622436523
135935,0.9965175816615485,0.9981603622436523
136138,0.9965175816615485,0.9981603622436523
136342,0.9965175816615485,0.9981603622436523
136546,0.9965175816615485,0.9981603622436523
136750,0.9965175816615485,0.9981603622436523
136953,0.9965175816615485,0.9981603622436523
137156,0.9965175816615485,0.9981603622436523
137359,0.9965175816615485,0.9981603622436523
137563,0.9965175816615485,0.9981603622436523
137767,0.9965175816615485,0.9981603622436523
137971,0.9965175816615485,0.9981603622436523
138175,0.9965175816615485,0.9981603622436523
138378,0.9965175816615485,0.9981603622436523
138582,0.9965175816615485,0.9981603622436523
138786,0.9965175816615485,0.9981603622436523
138989,0.9965175816615485,0.9981603622436523
139193,0.9965175816615485,0.9981603622436523
139397,0.9965175816615485,0.9981603622436523
139601,0.9965175816615485,0.9981603622436523
139804,0.9965175816615485,0.9981603622436523
140008,0.9965175816615485,0.9981603622436523
140212,0.9965175816615485,0.9981603622436523
140416,0.9965175816615485,0.9981603622436523
140619,0.9965175816615485,0.9981603622436523
140823,0.9965175816615485,0.9981603622436523
141027,0.9965175816615485,0.9981603622436523
141231,0.9965175816615485,0.9981603622436523
141434,0.9965175816615485,0.9981603622436523
141638,0.9965175816615485,0.9981603622436523
141842,0.9965175816615485,0.9981603622436523
142046,0.9965175816615485,0.9981603622436523
142249,0.9965175816615485,0.9981603622436523
142453,0.9965175816615485,0.9981603622436523
142657,0.9965175816615485,0.9981603622436523
142861,0.9965175816615485,0.9981603622436523
143065,0.9965175816615485,0.9981603622436523
143268,0.9965175816615485,0.9981603622436523
143472,0.9965175816615485,0.9981603622436523
143676,0.9965175816615485,0.9981603622436523
143879,0.9965175816615485,0.9981603622436523
144082,0.9965175816615485,0.9981603622436523
144286,0.9965175816615485,0.9981603622436523
144489,0.9965175816615485,0.9981603622436523
144692,0.9965175816615485,0.9981603622436523
144896,0.9965175816615485,0.9981603622436523
145100,0.9965175816615485,0.9981603622436523
145304,0.9965175816615485,0.9981603622436523
145508,0.9965175816615485,0.9981603622436523
145711,0.9965175816615485,0.9981603622436523
145915,0.9965175816615485,0.9981603622436523
146119,0.9965175816615485,0.9981603622436523
146323,0.9965175816615485,0.9981603622436523
146526,0.9965175816615485,0.9981603622436523
146729,0.9965175816615485,0.9981603622436523
146932,0.9965175816615485,0.9981603622436523
147136,0.9965175816615485,0.9981603622436523
147340,0.9965175816615485,0.9981603622436523
147544,0.9965175816615485,0.9981603622436523
147748,0.9965175816615485,0.9981603622436523
147951,0.9965175816615485,0.9981603622436523
148155,0.9965175816615485,0.9981603622436523
148358,0.9965175816615485,0.9981603622436523
148561,0.9965175816615485,0.9981603622436523
148765,0.9965175816615485,0.9981603622436523
148969,0.9965175816615485,0.9981603622436523
149173,0.9965175816615485,0.9981603622436523
149376,0.9965175816615485,0.9981603622436523
149580,0.9965175816615485,0.9981603622436523
149784,0.9965175816615485,0.9981603622436523
149988,0.9965175816615485,0.9981603622436523
150191,0.9965175816615485,0.9981603622436523
150395,0.9965175816615485,0.9981603622436523
150599,0.9965175816615485,0.9981603622436523
150803,0.9965175816615485,0.9981603622436523
151006,0.9965175816615485,0.9981603622436523
151210,0.9965175816615485,0.9981603622436523
151414,0.9965175816615485,0.9981603622436523
151618,0.9965175816615485,0.9981603622436523
151821,0.9965175816615485,0.9981603622436523
152025,0.9965175816615485,0.9981603622436523
152229,0.9965175816615485,0.9981603622436523
152433,0.9965175816615485,0.9981603622436523
152636,0.9965175816615485,0.9981603622436523
152840,0.9965175816615485,0.9981603622436523
153044,0.9965175816615485,0.9981603622436523
153248,0.9965175816615485,0.9981603622436523
153451,0.9965175816615485,0.9981603622436523
153655,0.9965175816615485,0.9981603622436523
153859,0.9965175816615485,0.9981603622436523
154063,0.9965175816615485,0.9981603622436523
154267,0.9965175816615485,0.9981603622436523
154470,0.9965175816615485,0.9981603622436523
154674,0.9965175816615485,0.9981603622436523
154877,0.9965175816615485,0.9981603622436523
155081,0.9965175816615485,0.9981603622436523
155284,0.9965175816615485,0.9981603622436523
155488,0.9965175816615485,0.9981603622436523
155692,0.9965175816615485,0.9981603622436523
155896,0.9965175816615485,0.9981603622436523
156099,0.9965175816615485,0.9981603622436523
156303,0.9965175816615485,0.9981603622436523
156507,0.9965175816615485,0.9981603622436523
156711,0.9965175816615485,0.9981603622436523
156914,0.9965175816615485,0.9981603622436523
157118,0.9965175816615485,0.9981603622436523
157322,0.9965175816615485,0.9981603622436523
157525,0.9965175816615485,0.9981603622436523
157728,0.9965175816615485,0.9981603622436523
157932,0.9965175816615485,0.9981603622436523
158136,0.9965175816615485,0.9981603622436523
158339,0.9965175816615485,0.9981603622436523
158543,0.9965175816615485,0.9981603622436523
158747,0.9965175816615485,0.9981603622436523
158951,0.9965175816615485,0.9981603622436523
159154,0.9965175816615485,0.9981603622436523
159358,0.9965175816615485,0.9981603622436523
159562,0.9965175816615485,0.9981603622436523
159765,0.9965175816615485,0.9981603622436523
159969,0.9965175816615485,0.9981603622436523
160173,0.9965175816615485,0.9981603622436523
160377,0.9965175816615485,0.9981603622436523
160580,0.9965175816615485,0.9981603622436523
160784,0.9965175816615485,0.9981603622436523
160988,0.9965175816615485,0.9981603622436523
161192,0.9965175816615485,0.9981603622436523
161395,0.9965175816615485,0.9981603622436523
161599,0.9965175816615485,0.9981603622436523
161803,0.9965175816615485,0.9981603622436523
162007,0.9965175816615485,0.9981603622436523
162210,0.9965175816615485,0.9981603622436523
162414,0.9965175816615485,0.9981603622436523
162617,0.9965175816615485,0.9981603622436523
162821,0.9965175816615485,0.9981603622436523
163024,0.9965175816615485,0.9981603622436523
163228,0.9965175816615485,0.9981603622436523
163432,0.9965175816615485,0.9981603622436523
163635,0.9965175816615485,0.9981603622436523
163839,0.9965175816615485,0.9981603622436523
164043,0.9965175816615485,0.9981603622436523
164247,0.9965175816615485,0.9981603622436523
164450,0.9965175816615485,0.9981603622436523
164654,0.9965175816615485,0.9981603622436523
164858,0.9965175816615485,0.9981603622436523
165062,0.9965175816615485,0.9981603622436523
165265,0.9965175816615485,0.9981603622436523
165469,0.9965175816615485,0.9981603622436523
165673,0.9965175816615485,0.9981603622436523
165876,0.9965175816615485,0.9981603622436523
166080,0.9965175816615485,0.9981603622436523
166284,0.9965175816615485,0.9981603622436523
166488,0.9965175816615485,0.9981603622436523
166691,0.9965175816615485,0.9981603622436523
166895,0.9965175816615485,0.9981603622436523
167098,0.9965175816615485,0.9981603622436523
167301,0.9965175816615485,0.9981603622436523
167505,0.9965175816615485,0.9981603622436523
167709,0.9965175816615485,0.9981603622436523
167913,0.9965175816615485,0.9981603622436523
168116,0.9965175816615485,0.9981603622436523
168320,0.9965175816615485,0.9981603622436523
168524,0.9965175816615485,0.9981603622436523
168728,0.9965175816615485,0.9981603622436523
168931,0.9965175816615485,0.9981603622436523
169135,0.9965175816615485,0.9981603622436523
169339,0.9965175816615485,0.9981603622436523
169543,0.9965175816615485,0.9981603622436523
169747,0.9965175816615485,0.9981603622436523
169950,0.9965175816615485,0.9981603622436523
170153,0.9965175816615485,0.9981603622436523
170357,0.9965175816615485,0.9981603622436523
170560,0.9965175816615485,0.9981603622436523
170764,0.9965175816615485,0.9981603622436523
170968,0.9965175816615485,0.9981603622436523
171172,0.9965175816615485,0.9981603622436523
171375,0.9965175816615485,0.9981603622436523
171579,0.9965175816615485,0.9981603622436523
171783,0.9965175816615485,0.9981603622436523
171987,0.9965175816615485,0.9981603622436523
172190,0.9965175816615485,0.9981603622436523
172394,0.9965175816615485,0.9981603622436523
172598,0.9965175816615485,0.9981603622436523
172801,0.9965175816615485,0.9981603622436523
173005,0.9965175816615485,0.9981603622436523
173208,0.9965175816615485,0.9981603622436523
173411,0.9965175816615485,0.9981603622436523
173615,0.9965175816615485,0.9981603622436523
173818,0.9965175816615485,0.9981603622436523
174021,0.9965175816615485,0.9981603622436523
174225,0.9965175816615485,0.9981603622436523
174429,0.9965175816615485,0.9981603622436523
174633,0.9965175816615485,0.9981603622436523
174836,0.9965175816615485,0.9981603622436523
175040,0.9965175816615485,0.9981603622436523
175244,0.9965175816615485,0.9981603622436523
175448,0.9965175816615485,0.9981603622436523
175651,0.9965175816615485,0.9981603622436523
175855,0.9965175816615485,0.9981603622436523
176059,0.9965175816615485,0.9981603622436523
176263,0.9965175816615485,0.9981603622436523
176466,0.9965175816615485,0.9981603622436523
176670,0.9965175816615485,0.9981603622436523
176873,0.9965175816615485,0.9981603622436523
177076,0.9965175816615485,0.9981603622436523
177280,0.9965175816615485,0.9981603622436523
177484,0.9965175816615485,0.9981603622436523
177688,0.9965175816615485,0.9981603622436523
177891,0.9965175816615485,0.9981603622436523
178095,0.9965175816615485,0.9981603622436523
178299,0.9965175816615485,0.9981603622436523
178503,0.9965175816615485,0.9981603622436523
178706,0.9965175816615485,0.9981603622436523
178910,0.9965175816615485,0.9981603622436523
179114,0.9965175816615485,0.9981603622436523
179317,0.9965175816615485,0.9981603622436523
179521,0.9965175816615485,0.9981603622436523
179725,0.9965175816615485,0.9981603622436523
179929,0.9965175816615485,0.9981603622436523
180132,0.9965175816615485,0.9981603622436523
180336,0.9965175816615485,0.9981603622436523
180540,0.9965175816615485,0.9981603622436523
180744,0.9965175816615485,0.9981603622436523
180947,0.9965175816615485,0.9981603622436523
181151,0.9965175816615485,0.9981603622436523
181355,0.9965175816615485,0.9981603622436523
181558,0.9965175816615485,0.9981603622436523
181762,0.9965175816615485,0.9981603622436523
181966,0.9965175816615485,0.9981603622436523
182170,0.9965175816615485,0.9981603622436523
182374,0.9965175816615485,0.9981603622436523
182577,0.9965175816615485,0.9981603622436523
182781,0.9965175816615485,0.9981603622436523
182985,0.9965175816615485,0.9981603622436523
183188,0.9965175816615485,0.9981603622436523
183392,0.9965175816615485,0.9981603622436523
183596,0.9965175816615485,0.9981603622436523
183800,0.9965175816615485,0.9981603622436523
184003,0.9965175816615485,0.9981603622436523
184207,0.9965175816615485,0.9981603622436523
184411,0.9965175816615485,0.9981603622436523
184615,0.9965175816615485,0.9981603622436523
184818,0.9965175816615485,0.9981603622436523
185022,0.9965175816615485,0.9981603622436523
185225,0.9965175816615485,0.9981603622436523
185429,0.9965175816615485,0.9981603622436523
185632,0.9965175816615485,0.9981603622436523
185836,0.9965175816615485,0.9981603622436523
186040,0.9965175816615485,0.9981603622436523
186243,0.9965175816615485,0.9981603622436523
186447,0.9965175816615485,0.9981603622436523
186651,0.9965175816615485,0.9981603622436523
186855,0.9965175816615485,0.9981603622436523
187058,0.9965175816615485,0.9981603622436523
187262,0.9965175816615485,0.9981603622436523
187465,0.9965175816615485,0.9981603622436523
187669,0.9965175816615485,0.9981603622436523
187872,0.9965175816615485,0.9981603622436523
188076,0.9965175816615485,0.9981603622436523
188280,0.9965175816615485,0.9981603622436523
188483,0.9965175816615485,0.9981603622436523
188687,0.9965175816615485,0.9981603622436523
188891,0.9965175816615485,0.9981603622436523
189095,0.9965175816615485,0.9981603622436523
189298,0.9965175816615485,0.9981603622436523
189502,0.9965175816615485,0.9981603622436523
189706,0.9965175816615485,0.9981603622436523
189910,0.9965175816615485,0.9981603622436523
190113,0.9965175816615485,0.9981603622436523
190317,0.9965175816615485,0.9981603622436523
190521,0.9965175816615485,0.9981603622436523
190725,0.9965175816615485,0.9981603622436523
190928,0.9965175816615485,0.9981603622436523
191132,0.9965175816615485,0.9981603622436523
191336,0.9965175816615485,0.9981603622436523
191539,0.9965175816615485,0.9981603622436523
191743,0.9965175816615485,0.9981603622436523
191947,0.9965175816615485,0.9981603622436523
192151,0.9965175816615485,0.9981603622436523
192354,0.9930513998078192,0.4985063552856445

